Gaia: Hybrid Hardware Acceleration for Serverless AI in the 3D Compute Continuum

Serverless computing offers elastic scaling and pay-per-use execution, making it well-suited for AI workloads. As these workloads run in heterogeneous environments such as the Edge-Cloud-Space 3D Continuum, they often require intensive parallel computation, which GPUs can perform far more efficiently than CPUs. However, current platforms struggle to manage hardware acceleration effectively, as static user-device assignments fail to ensure SLO compliance under varying loads or placements, and one-time dynamic selections often lead to suboptimal or cost-inefficient configurations. To address these issues, we present Gaia, a GPU-as-a-service model and architecture that makes hardware acceleration a platform concern. Gaia combines (i) a lightweight Execution Mode Identifier that inspects function code at deploy time to emit one of four execution modes, and a Dynamic Function Runtime that continuously reevaluates user-defined SLOs to promote or demote between CPU- and GPU backends. Our evaluation shows that it seamlessly selects the best hardware acceleration for the workload, reducing end-to-end latency by up to 95%. These results indicate that Gaia enables SLO-aware, cost-efficient acceleration for serverless AI across heterogeneous environments.

==> experiments/1_matrix/data/cpu.csv <==
Index,AUTO-cpu-revision,AUTO-gpu-revision,CPU,GPU
0,2.7066666666666666e-05,,0.0104017,0.00018199999999999998
1,2.3633333333333333e-05,,0.010966699999999998,0.00015225
2,2.3199999999999998e-05,,0.011531733333333334,0.00014875
3,2.3666666666666665e-05,,0.012130400000000001,0.000145
4,2.3100000000000002e-05,,0.012695399999999997,0.00014125
5,2.2566666666666665e-05,,0.013260566666666668,0.0001375
6,1.2466666666666667e-05,,0.0138251,0.00011689999999999998
7,1.2199999999999998e-05,,0.014390266666666665,7.703333333333333e-05
8,1.1966666666666668e-05,,0.0149554,4.466666666666667e-05
9,7.276666666666667e-06,,0.015520566666666666,5.7333333333333336e-05
10,7.056666666666666e-06,,0.016119066666666668,5.566666666666667e-05
11,6.8366666666666676e-06,,0.016684233333333333,5.433333333333334e-05
12,6.616666666666667e-06,,0.017249366666666665,5.266666666666666e-05
13,6.396666666666666e-06,,0.1731109,5.133333333333333e-05
14,6.180000000000001e-06,,0.1870348,4.966666666666666e-05
15,0.5086666666666667,,0.2682541666666666,4.8e-05
16,0.5463333333333333,,0.2871535333333333,4.6666666666666665e-05
17,0.6605,,0.6140195666666667,4.5e-05
18,0.7045,,0.6410189333333334,4.366666666666667e-05
19,0.7477499999999999,,0.764263725,4.2e-05
20,0.7925,,1.085,4.066666666666667e-05
21,0.8325,,1.1400000000000001,3.9e-05
22,0.8799999999999999,,1.19,3.766666666666666e-05
23,0.925,,1.245,0.087
24,0.9675,,1.295,0.0935
25,1.01,,1.3499999999999999,0.15350000000000003
26,1.46,,1.4825000000000002,0.1788
27,1.5225,,1.5399999999999998,0.2365
28,1.48,,1.5925,0.24925
29,1.5275,,1.6475,0.2625
30,1.67,,1.705,0.2755
31,1.7225,,1.85,0.28825
32,1.8559999999999999,,1.9099999999999997,0.30125
33,1.7979999999999996,,1.9700000000000002,0.314
34,2.086,,2.2380000000000004,0.32725
35,2.1439999999999997,,2.1739999999999995,0.34
36,2.4219999999999997,,2.3120000000000003,0.353
37,2.4939999999999998,,2.574,0.34650000000000003
38,2.566,,2.644,0.39625
39,2.51,,2.608,0.40975
40,2.566,,2.666,0.42324999999999996
41,2.622,,2.936,0.437
42,2.7299999999999995,,3.01,0.41725
43,3.0100000000000002,,3.13,0.4365
44,3.0839999999999996,,3.252,0.425
45,3.038,,3.3280000000000003,0.4366
46,3.3020000000000005,,3.404000000000001,0.4478000000000001
47,3.382,,3.5140000000000002,0.46340000000000003
48,3.4579999999999997,,3.594,0.4748
49,3.532,,3.72,0.5428
50,3.6100000000000003,,3.8,0.5571999999999999
51,3.5420000000000003,,3.878,0.5713999999999999
52,3.604,,3.9560000000000004,0.5860000000000001
53,3.696,,4.037999999999999,0.6006
54,3.6099999999999994,,4.1160000000000005,0.5888000000000001
55,3.658,,4.072,0.6006
56,3.7059999999999995,,4.138,0.6122
57,3.7840000000000003,,4.198,0.6646
58,3.832,,4.486,0.6828
59,3.8819999999999992,,4.566,0.6971999999999999
60,3.7640000000000002,,4.452,0.712
61,3.7959999999999994,,4.516,0.7266
62,3.946,,4.598,0.7416
63,4.029999999999999,,4.51,0.7622
64,3.9619999999999997,,4.672,0.7769999999999999
65,3.996,,4.723999999999999,0.7918000000000001
66,4.372,,4.593999999999999,0.8065999999999999
67,4.36,,4.568,0.8267999999999999
68,4.478,,4.516,0.8424000000000001
69,4.476,,4.684,0.8575999999999999
70,4.409999999999999,,4.648000000000001,0.8336
71,4.41,,4.611999999999999,0.8442000000000001
72,4.4079999999999995,,4.578,0.8221999999999999
73,4.784,,4.4,0.842
74,4.798,,4.41,0.8634000000000001
75,4.8759999999999994,0.197,4.392,0.8573999999999999
76,4.8919999999999995,0.212,4.5200000000000005,0.8513999999999999
77,4.914,0.1955,4.273999999999999,0.845
78,4.932,0.2085,4.256,0.8389999999999999
79,5.061999999999999,0.23575,4.2700000000000005,0.8328000000000001
80,4.862,0.2508,4.44,0.8276
81,4.468,0.2646,4.459999999999999,0.8799999999999999
82,4.452,0.2784,4.5840000000000005,0.9381999999999999
83,4.433999999999999,0.292,4.696000000000001,0.9427999999999999
84,4.048,0.3056,4.678,0.9427999999999999
85,4.032,0.32199999999999995,4.660000000000001,0.8977999999999999
86,4.0,0.3358,4.460000000000001,0.9031999999999998
87,3.9840000000000004,0.3498,5.0280000000000005,0.9063999999999999
88,3.624,0.3638,4.86,0.9095999999999999
89,3.6079999999999997,0.37720000000000004,4.826,0.9148
90,3.336,0.3912,4.792,0.9179999999999999
91,3.0959999999999996,0.36419999999999997,4.424,0.9212
92,2.992,0.3726,4.39,0.9517999999999999
93,2.826,0.42679999999999996,4.496,0.9517999999999999
94,2.384,0.4382,4.1659999999999995,0.9517999999999999
95,2.3882000000000003,0.44980000000000003,4.446,0.9517999999999999
96,1.7964161,0.4614000000000001,4.13,0.9517999999999999
97,1.8008165200000001,0.4744,4.146000000000001,0.9224
98,1.80501692,0.4902,4.15,0.851
99,1.8092173200000001,0.5494,4.151999999999999,0.8484
100,1.8134141,0.5641999999999999,4.162,0.8865999999999999
101,1.6656144199999996,0.579,4.0200000000000005,0.8865999999999999
102,1.50601474,0.5936,4.208,0.9113999999999999
103,1.00402584,0.6126,4.208,0.9094
104,0.9480264599999998,0.6274,4.548,0.8687999999999999
105,0.94402708,0.6419999999999999,4.568,0.8622
106,0.77182768,0.657,4.59,0.8558
107,0.77183134,0.6719999999999999,4.6240000000000006,0.8503999999999999
108,0.77183164,0.6868000000000001,4.644,0.844
109,0.77183192,0.653,4.162,0.7979999999999999
110,0.6218322000000001,0.7247999999999999,4.202,0.7948
111,0.61783248,0.74,4.054,0.7918000000000001
112,0.61383276,0.7558,4.442,0.7886
113,0.38664996,0.7708,4.4799999999999995,0.8082
114,0.38245024,0.786,4.518,0.8018000000000001
115,0.3780513,0.8009999999999999,5.214,0.7956000000000001
116,0.37385157999999996,0.8192,5.274,0.7892
117,0.1818728,0.8390000000000001,4.151999999999999,0.7336
118,0.17767252000000003,0.8540000000000001,3.3379999999999996,0.7137999999999999
119,0.17347222,0.8658000000000001,3.4159999999999995,0.7152000000000001
120,0.16927194,0.8826,3.496000000000001,0.7168
121,0.16487166,0.8931999999999999,3.5760000000000005,0.7184
122,8.04e-05,0.859,3.6479999999999997,0.7302
123,8.062000000000001e-05,0.8897999999999999,3.7079999999999997,0.7015
124,8.824e-05,0.9026,3.808,0.70026
125,8.796e-05,0.9116,3.87,0.69882
126,8.246e-05,0.9212,4.204,0.6976
127,8.507999999999999e-05,0.9486000000000001,4.284000000000001,0.6051599999999999
128,8.096e-05,0.9494,4.364,0.6037199999999999
129,8.096e-05,0.9506,4.417999999999999,0.5851
130,7.722e-05,0.9506,4.4959999999999996,0.58466
131,7.69e-05,0.9244,4.577999999999999,0.58282
132,8.170000000000001e-05,0.952,4.656,0.5806
133,8.01e-05,0.9296,4.734,0.5787599999999999
134,8.268e-05,0.9263999999999999,4.814,0.54174
135,8.234e-05,0.9244,4.8919999999999995,0.5303199999999999
136,8.384000000000001e-05,0.922,5.002000000000001,0.49054000000000003
137,8.384000000000001e-05,0.9192,5.082,0.4817600000000001
138,8.384000000000001e-05,0.916,4.934,0.4732
139,8.384000000000001e-05,0.877,4.994,0.46482
140,7.768e-05,0.8782,4.614,0.44564000000000004
141,7.236e-05,0.8782,4.6739999999999995,0.41045999999999994
142,7.004000000000001e-05,0.8782,4.742,0.43268000000000006
143,7.004000000000001e-05,0.9033999999999999,4.8020000000000005,0.38570000000000004
144,7.134e-05,0.9004,3.6071199999999997,0.38032
145,6.6e-05,0.8984,3.6475,0.37516
146,6.6e-05,0.8688,3.6898600000000004,0.37157999999999997
147,6.6e-05,0.8622,3.73824,0.41958
148,6.138000000000001e-05,0.8558,3.5625999999999998,0.41418
149,6.138000000000001e-05,0.8860000000000001,3.5709600000000004,0.40878
150,6.138000000000001e-05,0.9592,3.57134,0.39882
151,5.536000000000001e-05,0.9592,3.5697,0.39342
152,5.706000000000001e-05,0.9592,3.5720799999999997,0.38782000000000005
153,4.63e-05,0.9292,3.3644399999999997,0.38262
154,4.6139999999999995e-05,0.9324,3.3028000000000004,0.37202
155,4.5980000000000004e-05,0.9606,3.2631799999999997,0.36122
156,4.582e-05,0.9611999999999998,3.0555399999999997,0.35462
157,4.5640000000000003e-05,0.9611999999999998,2.99392,0.31901999999999997
158,4.548e-05,0.9611999999999998,2.93628,0.31222000000000005
159,4.47e-05,0.9614,2.8766599999999998,0.2296408
160,3.81e-05,0.9614,2.888875,0.1443216
161,2.7279999999999996e-05,0.9628,2.838875,0.1439
162,2.562e-05,0.9632,3.378875,0.11554800000000001
163,2.5100000000000004e-05,0.9378,3.3588750000000003,0.1067934
164,2.4580000000000002e-05,0.9346,2.946375,0.1069758
165,2.462e-05,0.9314,2.951375,0.13387925
166,2.3780000000000003e-05,0.9286,2.956375,0.1341025
167,2.324e-05,0.9103999999999999,2.9613750000000003,0.13432575
168,2.266e-05,0.9071999999999999,3.418875,0.13454925
169,2.212e-05,0.9039999999999999,3.4513749999999996,0.1031225
170,1.7360000000000003e-05,0.8629999999999999,3.481375,0.13760966666666666
171,1.692e-05,0.8629999999999999,3.698875,0.13781066666666666
172,1.644e-05,0.8635999999999999,3.1188749999999996,0.138045
173,1.598e-05,0.8635999999999999,3.1213749999999996,0.13824633333333333
174,1.556e-05,0.8388,3.1202750000000004,0.13848166666666667
175,1.0212e-05,0.8572,3.122925,0.13868266666666668
176,9.894e-06,0.8113999999999999,3.125575,0.13891733333333334
177,4.7575e-06,0.8109999999999999,3.0932500000000003,0.012214666666666667
178,4.61e-06,0.8106,3.0934,0.012451666666666665
179,4.465e-06,0.8019999999999999,3.09355,0.012688666666666668
180,4.32e-06,0.7956,4.113333333333333,0.012892666666666669
181,4.175e-06,0.7081999999999999,4.116666666666666,0.013129666666666666
182,4.0325e-06,0.6597999999999999,4.116666666666666,0.000232
183,2.4766666666666665e-06,0.6556,4.12,0.000232
184,0.0,0.6696,3.473333333333333,0.0002755
185,0.0,0.6658000000000001,3.5100000000000002,0.00028
186,0.0,0.6622,3.7750000000000004,0.000284
187,0.0,0.5800000000000001,3.83,0.000288
188,0.0,0.5800000000000001,3.7699999999999996,0.000279
189,0.0,0.5782,3.8200000000000003,0.0002815
190,0.0,0.5766,3.875,0.00028399999999999996
191,0.0,0.5748,3.9299999999999997,0.0002865
192,,0.5504,3.9799999999999995,0.0002885
193,,0.5414000000000001,3.52,0.0003205
194,,0.5428000000000001,3.5866666666666664,0.000488
195,,0.5444000000000001,3.653333333333333,0.000488
196,,0.44980000000000003,3.7199999999999993,0.000488
197,,0.4506,4.246666666666667,0.000426
198,,0.4314000000000001,4.3500000000000005,
199,,0.4082,4.45,
200,,0.3936,4.553333333333334,
201,,0.3814,4.653333333333333,
202,,0.3798,3.89,
203,,0.37839999999999996,3.953333333333333,
204,,0.31579999999999997,4.02,
205,,0.3142,4.086666666666666,
206,,0.3128,4.153333333333333,
207,,0.31120000000000003,4.22,
208,,0.30979999999999996,4.513333333333334,
209,,0.17383800000000002,4.546666666666666,
210,,0.1267392,4.583333333333333,
211,,0.1267404,3.4633333333333334,
212,,0.1267416,3.4633333333333334,
213,,0.1145432,3.8433333333333337,
214,,0.1141444,3.8800000000000003,
215,,0.1043456,3.9133333333333336,
216,,0.0735422,3.953333333333333,
217,,0.07354340000000001,3.983333333333333,
218,,0.0735444,4.02,
219,,0.07354560000000002,4.053333333333334,
220,,0.0735468,4.09,
221,,0.0357892,4.073333333333333,
222,,0.018163400000000003,3.73,
223,,0.022612999999999998,4.3999999999999995,
224,,0.022616,4.506666666666667,
225,,0.022618999999999997,4.78,
226,,0.00031299999999999996,4.853333333333333,
227,,0.000287,3.7100000000000004,
228,,0.00028149999999999996,3.4766666666666666,
229,,0.00028149999999999996,3.513333333333333,
230,,0.000198,3.5533333333333332,
231,,,3.5933333333333333,
232,,,3.6333333333333333,
233,,,3.6733333333333333,
234,,,3.7133333333333334,
235,,,3.483333333333333,
236,,,3.4899999999999998,
237,,,3.03,
238,,,3.47,
239,,,3.543333333333333,
240,,,3.6133333333333333,
241,,,3.316666666666667,
242,,,3.35,
243,,,3.3833333333333333,
244,,,3.4566666666666666,
245,,,3.4666666666666663,
246,,,3.466666666666667,
247,,,3.4633333333333334,
248,,,3.4599999999999995,
249,,,3.4599999999999995,
250,,,3.456666666666667,
251,,,3.456666666666667,
252,,,3.453333333333333,
253,,,3.4500000000000006,
254,,,3.126666666666667,
255,,,3.09,
256,,,3.0533333333333332,
257,,,2.1633609333333332,
258,,,2.1633621333333335,
259,,,2.5600300333333332,
260,,,2.5900312333333333,
261,,,2.6233657999999997,
262,,,2.656700333333333,
263,,,2.6867016666666665,
264,,,2.720036,
265,,,2.7500373333333332,
266,,,2.783372,
267,,,1.9367063333333334,
268,,,2.006698033333333,
269,,,2.0233647,
270,,,2.0200313666666667,
271,,,2.0133647,
272,,,1.7633647000000001,
273,,,1.7267150000000002,
274,,,1.9867160000000001,
275,,,1.9867173333333332,
276,,,1.980052,
277,,,1.9733863333333332,
278,,,1.9700543333333336,
279,,,1.966722,
280,,,2.9450000000000003,
281,,,1.6200500000000002,
282,,,1.6650515000000001,
283,,,1.7150525,
284,,,1.760054,
285,,,1.8100675000000002,
286,,,1.855069,
287,,,1.9000705,
288,,,1.950072,
289,,,1.5800735000000001,
290,,,1.5800755,
291,,,1.5800770000000002,
292,,,1.5800785000000002,
293,,,1.580095,
294,,,1.580095,
295,,,1.5801035,
296,,,1.5801035,
297,,,1.5801035,
298,,,1.5801035,
299,,,1.5801035,
300,,,1.5801035,
301,,,1.5801035,
302,,,1.5801035,
303,,,1.5801035,
304,,,1.5801035,
305,,,1.5801035,
306,,,1.5801035,
307,,,1.5751035,
308,,,1.5251035,
309,,,1.4801035,
310,,,2.87,
311,,,2.78,
312,,,2.68,
313,,,2.59,
314,,,2.5,
315,,,2.41,
316,,,2.31,
317,,,2.22,
318,,,2.13,
319,,,,
320,,,,
321,,,,
322,,,,
323,,,,
324,,,,
325,,,,
326,,,,
327,,,,
328,,,,
329,,,,
330,,,,
331,,,,
332,,,,
333,,,,
334,,,,
335,,,,
336,,,,
337,,,,
338,,,,
339,,,,
340,,,,
341,,,,
342,,,,
343,,,,
344,,,,
345,,,,
346,,,,
347,,,,
348,,,,
349,,,,
350,,,,
351,,,,
352,,,,
353,,,,


==> experiments/1_matrix/data/gpu.csv <==
Index,AUTO,GPU
0,,
1,,
2,,
3,,
4,,
5,,
6,,
7,,
8,,0.0
9,,0.0
10,,0.0
11,,0.0
12,,0.2
13,,1.2
14,,3.4
15,,5.6
16,,7.2
17,,4.6
18,,6.6
19,,14.0
20,,19.0
21,,14.8
22,,0.6
23,,3.8
24,,17.6
25,,22.6
26,,0.0
27,,6.0
28,,26.2
29,,26.2
30,,15.8
31,,3.8
32,,18.0
33,,2.0
34,,20.0
35,,30.8
36,,47.8
37,,37.0
38,,6.8
39,,18.4
40,,1.4
41,,24.2
42,,16.2
43,,20.2
44,,8.0
45,,8.2
46,,29.2
47,,25.8
48,,0.0
49,,29.8
50,,12.2
51,,0.0
52,,45.0
53,,34.8
54,,20.0
55,,61.4
56,,20.0
57,,25.4
58,,0.0
59,0.0,32.8
60,0.0,0.0
61,0.0,14.0
62,0.0,13.0
63,0.0,20.0
64,5.0,53.2
65,11.75,20.0
66,5.5,59.4
67,0.0,20.0
68,0.0,45.6
69,0.0,20.0
70,0.0,26.6
71,19.6,20.0
72,47.2,23.2
73,8.4,20.0
74,0.0,29.8
75,4.0,8.4
76,21.2,20.0
77,23.0,36.0
78,5.2,6.6
79,9.6,38.4
80,28.6,0.0
81,19.6,54.6
82,0.0,20.0
83,17.4,37.0
84,11.8,25.8
85,20.0,6.4
86,28.0,9.2
87,28.2,0.0
88,40.0,40.0
89,26.6,26.0
90,11.0,20.0
91,17.6,39.2
92,27.2,49.2
93,0.0,20.0
94,20.0,25.6
95,16.0,0.8
96,26.2,19.4
97,15.8,28.8
98,45.6,7.8
99,16.0,42.0
100,48.4,20.0
101,14.4,20.0
102,68.0,24.6
103,14.8,20.0
104,66.0,27.4
105,12.4,20.0
106,42.2,0.0
107,0.0,44.2
108,33.4,40.0
109,0.0,0.0
110,11.0,21.0
111,20.0,40.0
112,20.0,0.0
113,45.4,32.8
114,8.4,20.0
115,37.8,0.0
116,0.0,24.2
117,6.0,20.0
118,20.0,0.0
119,20.0,32.4
120,54.6,20.0
121,3.0,0.0
122,16.4,25.8
123,41.6,20.0
124,20.0,0.0
125,18.8,7.6
126,40.0,20.0
127,3.2,0.0
128,18.2,0.0
129,2.4,40.0
130,29.8,0.0
131,49.2,0.0
132,14.2,10.4
133,20.0,0.0
134,47.0,0.0
135,24.2,0.0
136,16.6,40.0
137,20.2,0.0
138,31.6,0.0
139,16.8,10.0
140,0.0,0.0
141,32.2,0.0
142,17.6,0.0
143,8.0,0.0
144,28.2,0.0
145,10.8,0.0
146,4.8,0.0
147,32.8,0.0
148,24.6,0.0
149,8.0,0.0
150,30.8,0.0
151,15.8,0.0
152,44.4,0.0
153,33.2,0.0
154,0.0,0.0
155,60.0,0.0
156,24.2,0.0
157,0.0,0.0
158,60.0,0.0
159,0.0,0.0
160,20.0,0.0
161,30.0,0.0
162,0.0,0.0
163,40.0,0.0
164,16.2,0.0
165,60.0,0.0
166,40.0,0.0
167,0.0,0.0
168,40.0,0.0
169,20.0,0.0
170,18.8,0.0
171,3.8,0.0
172,12.8,0.0
173,20.0,0.0
174,0.0,0.0
175,0.0,0.0
176,0.0,0.0
177,0.0,0.0
178,0.0,0.0
179,0.0,0.0
180,0.0,0.0
181,0.0,0.0
182,0.0,0.0
183,0.0,0.0
184,0.0,0.0
185,0.0,0.0
186,0.0,0.0
187,0.0,0.0
188,0.0,0.0
189,0.0,0.0
190,0.0,0.0
191,0.0,0.0
192,0.0,0.0
193,0.0,0.0
194,0.0,0.0
195,0.0,0.0
196,0.0,0.0
197,0.0,0.0
198,0.0,
199,0.0,
200,0.0,
201,0.0,
202,0.0,
203,0.0,
204,0.0,
205,0.0,
206,0.0,
207,0.0,
208,0.0,
209,0.0,
210,0.0,
211,0.0,
212,0.0,
213,0.0,
214,0.0,
215,0.0,
216,0.0,
217,0.0,
218,0.0,
219,0.0,
220,0.0,
221,0.0,
222,0.0,
223,0.0,
224,0.0,
225,0.0,
226,0.0,
227,0.0,
228,0.0,
229,0.0,
230,0.0,


==> experiments/1_matrix/data/ram.csv <==
Index,AUTO-cpu-revision,AUTO-gpu-revision,CPU,GPU
0,0.2734,,9.0775,1.5032
1,0.2734,,9.0775,1.5032
2,0.31779999999999997,,9.07825,1.5032
3,0.3625999999999999,,9.010855,1.5032
4,0.3625999999999999,,7.264684,1.5032
5,0.3625999999999999,,7.264684,1.5032
6,0.3625999999999999,,7.264684,1.5032
7,0.3625999999999999,,7.264684,1.5032
8,0.3625999999999999,,7.264684,1.504
9,0.3625999999999999,,7.264684,1.504
10,0.3625999999999999,,7.264684,1.5048
11,0.3625999999999999,,7.264684,1.5048
12,0.3625999999999999,,7.264684,1.5048
13,0.3625999999999999,,7.506,1.5048
14,0.5084,,7.506,1.5048
15,0.6658,,7.506,1.5048
16,0.6658,,7.506,1.5048
17,0.7912,,7.546000000000001,1.5048
18,0.7912,,7.546000000000001,1.5048
19,0.7912,,7.6129999999999995,1.5048
20,0.7912,,7.712999999999999,1.5048
21,0.7912,,7.712999999999999,1.5048
22,0.7912,,7.712999999999999,1.5048
23,0.7912,,7.712999999999999,1.6356000000000002
24,0.7912,,7.353,1.6356000000000002
25,0.7912,,7.353,1.8696000000000002
26,0.8512000000000001,,7.414999999999999,2.064
27,0.8512000000000001,,7.414999999999999,2.064
28,0.8512000000000001,,7.414999999999999,2.064
29,0.8512000000000001,,7.414999999999999,2.216
30,0.7692,,7.414999999999999,2.216
31,0.7692,,7.563,2.216
32,1.0070000000000001,,7.563,2.216
33,1.0070000000000001,,7.563,2.1399999999999997
34,1.1858,,7.683,2.1399999999999997
35,1.1858,,7.683,2.1399999999999997
36,1.2618,,7.4030000000000005,2.1399999999999997
37,1.2618,,7.536,2.18
38,1.2618,,7.536,2.176
39,1.2618,,7.536,2.176
40,1.2618,,7.536,2.176
41,1.2618,,7.596000000000001,2.176
42,1.2958,,7.596000000000001,2.176
43,1.3638,,7.596000000000001,2.186
44,1.3638,,7.6560000000000015,2.168
45,1.3638,,7.6560000000000015,2.168
46,1.5859999999999999,,7.136,2.168
47,1.5859999999999999,,7.3100000000000005,2.332
48,1.5859999999999999,,7.3100000000000005,2.332
49,1.5859999999999999,,7.1168000000000005,2.4699999999999998
50,1.5859999999999999,,7.1168000000000005,2.416
51,1.5859999999999999,,7.1168000000000005,2.416
52,1.5859999999999999,,7.1168000000000005,2.416
53,1.614,,7.1168000000000005,2.416
54,1.614,,7.1168000000000005,2.416
55,1.614,,7.1168000000000005,2.416
56,1.614,,7.1168000000000005,2.416
57,1.642,,7.1168000000000005,2.806
58,1.642,,6.7986,2.64
59,1.642,,6.7986,2.5620000000000003
60,1.642,0.256,6.7986,2.5620000000000003
61,1.642,0.256,6.7986,2.5620000000000003
62,1.734,0.17616666666666667,6.7986,2.5620000000000003
63,1.734,0.17616666666666667,6.7986,2.502
64,1.734,0.132675,6.7986,2.502
65,1.734,0.132675,6.7986,2.502
66,1.5484000000000002,0.132675,6.7986,2.502
67,1.5484000000000002,0.132675,6.7986,2.644
68,1.3088000000000002,0.132675,6.7986,2.644
69,1.3088000000000002,0.16294,6.949800000000001,2.644
70,1.0592,0.16294,6.949800000000001,2.544
71,1.0592,0.16294,6.949800000000001,2.544
72,1.0592,0.16294,6.949800000000001,2.544
73,0.8462,0.16294,7.1617999999999995,2.544
74,0.8462,0.16294,7.428,2.544
75,0.8462,0.29164,7.428,2.544
76,0.8462,0.29164,7.428,2.544
77,0.8462,0.46640000000000004,7.428,2.544
78,0.8462,0.46640000000000004,7.428,2.544
79,0.8462,0.8784000000000001,7.428,2.544
80,0.8462,1.0864,7.9079999999999995,2.616
81,0.5766,1.0864,7.9079999999999995,2.926
82,0.5766,1.0864,7.9079999999999995,2.9240000000000004
83,0.5766,1.0864,7.9079999999999995,2.916
84,0.5766,1.0864,7.910000000000001,2.916
85,0.5766,1.3092000000000001,7.910000000000001,2.916
86,0.5766,1.3092000000000001,7.910000000000001,2.916
87,0.5766,1.3092000000000001,8.392,2.916
88,0.5766,1.3092000000000001,8.392,2.916
89,0.5766,1.3092000000000001,8.392,2.916
90,0.5766,1.3092000000000001,8.392,2.916
91,0.5766,1.3092000000000001,8.092,2.916
92,0.5766,1.3092000000000001,8.092,2.916
93,0.5766,1.516,8.092,2.916
94,0.5766,1.516,8.111999999999998,2.916
95,0.5766,1.516,7.874,2.916
96,0.5766,1.516,7.874,2.916
97,0.5766,1.416,7.874,2.916
98,0.5766,1.3478,7.874,2.916
99,0.5766,1.2777999999999998,7.874,2.9059999999999997
100,0.5766,1.2777999999999998,7.914,3.196
101,0.5766,1.2777999999999998,7.914,3.196
102,0.5766,1.2777999999999998,7.914,3.22
103,0.5766,1.2098,7.914,3.594
104,0.5766,1.2098,8.302,3.594
105,0.5766,1.2098,8.302,3.594
106,0.5766,1.2098,8.302,3.594
107,0.5766,1.2098,8.302,3.594
108,0.5766,1.2098,8.302,3.594
109,0.5766,1.2098,8.302,3.594
110,0.5766,1.1318000000000001,8.302,3.594
111,0.5766,1.1318000000000001,8.302,3.6380000000000003
112,0.5766,1.3678000000000001,8.942,3.6380000000000003
113,0.5766,1.3678000000000001,8.942,3.6380000000000003
114,0.5766,1.3678000000000001,8.942,3.6380000000000003
115,0.5766,1.3678000000000001,9.514,3.3280000000000003
116,0.5766,1.3094,9.514,3.3280000000000003
117,0.5766,1.1982,9.553999999999998,3.7119999999999997
118,0.5766,1.1982,9.553999999999998,3.7639999999999993
119,0.5766,1.1982,9.553999999999998,3.7639999999999993
120,0.5766,1.1982,9.553999999999998,3.7639999999999993
121,0.5766,1.4122,9.553999999999998,3.7639999999999993
122,0.5766,1.4122,9.553999999999998,3.4659999999999997
123,0.5766,1.4122,9.553999999999998,3.4659999999999997
124,0.5766,1.4122,9.77,3.4659999999999997
125,0.5766,1.4122,9.77,3.4659999999999997
126,0.5766,1.4122,10.276,3.4659999999999997
127,0.5766,1.351,10.276,3.4659999999999997
128,0.5766,1.419,10.276,3.4659999999999997
129,0.5766,1.419,9.956,3.4659999999999997
130,0.5766,1.419,8.986,3.4659999999999997
131,0.5766,1.419,8.986,3.4659999999999997
132,0.5766,1.7342,8.986,3.4659999999999997
133,0.5766,1.7342,8.986,3.4659999999999997
134,0.5766,1.7342,8.986,3.4659999999999997
135,0.5766,1.7342,8.986,3.4659999999999997
136,0.5766,1.9408,9.001999999999999,3.5199999999999996
137,0.5766,1.9408,9.001999999999999,3.5199999999999996
138,0.5766,2.034,9.001999999999999,3.5199999999999996
139,0.5766,2.034,9.001999999999999,3.5199999999999996
140,0.5766,2.034,8.782,3.5199999999999996
141,0.5766,2.034,8.782,3.5740000000000003
142,0.5766,2.034,9.234,3.5740000000000003
143,0.5766,2.034,9.234,3.5740000000000003
144,0.5766,1.906,8.234,3.5740000000000003
145,0.5766,1.906,8.234,3.5740000000000003
146,0.5766,1.906,8.234,3.5740000000000003
147,0.5766,1.906,8.234,3.008
148,0.5766,1.906,8.234,3.008
149,0.5766,2.27,8.234,3.008
150,0.5766,2.424,8.234,3.008
151,0.5766,2.424,8.234,3.008
152,0.5766,2.424,8.234,3.008
153,0.5766,2.424,8.234,3.008
154,0.5766,2.424,8.234,3.008
155,0.5766,2.424,7.8759999999999994,3.008
156,0.5766,2.77,7.8759999999999994,3.008
157,0.5766,2.77,7.8759999999999994,3.008
158,0.5766,2.77,7.8759999999999994,3.008
159,0.5766,2.77,7.8759999999999994,3.008
160,0.5766,2.77,7.8759999999999994,3.008
161,0.5766,3.028,7.8759999999999994,3.008
162,0.5766,3.0140000000000002,8.196,3.008
163,0.5766,3.0140000000000002,8.196,3.008
164,0.5766,3.0140000000000002,8.196,3.008
165,0.5766,3.0140000000000002,8.196,3.2475
166,0.5766,3.174,8.196,3.2475
167,0.5766,2.6214,8.197999999999999,3.2475
168,0.5766,2.6214,8.386,3.2475
169,0.5766,2.6214,8.386,3.2475
170,0.5766,2.6214,8.386,2.466666666666667
171,0.5766,2.6214,8.386,2.466666666666667
172,0.5766,2.6214,8.386,2.466666666666667
173,0.5766,2.6214,8.386,2.466666666666667
174,0.5766,2.0588,8.386,2.466666666666667
175,0.5766,2.0588,8.386,2.466666666666667
176,0.5766,2.0588,8.386,2.466666666666667
177,0.5766,2.0588,8.425999999999998,2.466666666666667
178,0.5766,2.0588,8.425999999999998,2.466666666666667
179,0.5766,2.0588,8.425999999999998,2.0033333333333334
180,0.5766,2.0588,9.2975,2.0033333333333334
181,0.5766,2.0588,8.25,2.0033333333333334
182,0.5766,1.5501999999999998,8.25,1.066
183,0.5766,1.5501999999999998,8.25,1.066
184,0.5766,0.9835999999999998,8.2575,1.066
185,0.5766,0.9835999999999998,8.2575,1.066
186,0.5766,0.9835999999999998,8.2575,1.066
187,0.5766,0.9835999999999998,8.2575,1.066
188,0.5766,0.9835999999999998,8.282499999999999,1.066
189,0.5766,0.9835999999999998,6.985,1.066
190,0.5766,0.9835999999999998,6.985,1.066
191,0.5766,0.9835999999999998,7.926666666666667,1.066
192,0.5766,0.9835999999999998,7.926666666666667,1.066
193,0.5766,0.3798,9.586666666666666,1.066
194,0.5766,0.3798,9.586666666666666,0.662
195,0.5766,0.3798,9.586666666666666,0.662
196,0.5766,0.3798,8.62,0.662
197,0.5766,0.3798,10.066666666666668,0.662
198,0.5766,0.3798,10.066666666666668,
199,0.5766,0.3798,10.066666666666668,
200,0.5766,0.3798,10.066666666666668,
201,0.5766,0.3798,10.066666666666668,
202,0.5766,0.3798,10.066666666666668,
203,0.5766,0.3798,10.066666666666668,
204,0.5766,0.3798,10.066666666666668,
205,0.5766,0.3798,10.066666666666668,
206,0.5766,0.3798,10.066666666666668,
207,0.5766,0.3798,10.066666666666668,
208,0.5766,0.3798,10.066666666666668,
209,0.5766,0.3798,10.066666666666668,
210,0.5766,0.3798,10.066666666666668,
211,0.5766,0.3798,10.066666666666668,
212,0.5766,0.3798,10.066666666666668,
213,0.5766,0.3798,10.106666666666667,
214,0.5766,0.3798,10.106666666666667,
215,0.5766,0.3798,10.106666666666667,
216,0.5766,0.3798,10.106666666666667,
217,0.5766,0.3798,10.106666666666667,
218,0.5766,0.3798,10.106666666666667,
219,0.5766,0.3798,10.106666666666667,
220,0.5766,0.3798,10.106666666666667,
221,0.5766,0.3798,11.773333333333333,
222,0.5766,0.3798,11.773333333333333,
223,0.57775,0.3805,13.37,
224,0.57775,0.3805,13.37,
225,0.57775,0.3805,13.37,
226,0.57775,0.3805,13.37,
227,0.5796666666666667,0.38166666666666665,13.37,
228,0.5834999999999999,0.384,13.37,
229,0.5834999999999999,0.384,13.37,
230,0.595,0.391,13.37,
231,,,13.37,
232,,,13.37,
233,,,13.37,
234,,,13.37,
235,,,13.37,
236,,,13.37,
237,,,13.37,
238,,,13.436666666666667,
239,,,13.436666666666667,
240,,,13.436666666666667,
241,,,13.526666666666666,
242,,,13.526666666666666,
243,,,13.526666666666666,
244,,,13.526666666666666,
245,,,13.526666666666666,
246,,,13.526666666666666,
247,,,13.526666666666666,
248,,,13.526666666666666,
249,,,13.526666666666666,
250,,,13.526666666666666,
251,,,13.593333333333334,
252,,,13.593333333333334,
253,,,13.593333333333334,
254,,,13.593333333333334,
255,,,13.593333333333334,
256,,,13.593333333333334,
257,,,13.593333333333334,
258,,,13.593333333333334,
259,,,15.293333333333335,
260,,,15.293333333333335,
261,,,15.293333333333335,
262,,,15.293333333333335,
263,,,15.293333333333335,
264,,,15.293333333333335,
265,,,15.293333333333335,
266,,,15.293333333333335,
267,,,15.293333333333335,
268,,,15.293333333333335,
269,,,15.293333333333335,
270,,,15.293333333333335,
271,,,15.293333333333335,
272,,,15.293333333333335,
273,,,15.293333333333335,
274,,,14.926666666666668,
275,,,14.926666666666668,
276,,,14.926666666666668,
277,,,14.926666666666668,
278,,,14.926666666666668,
279,,,14.926666666666668,
280,,,17.35,
281,,,17.35,
282,,,17.35,
283,,,17.35,
284,,,17.35,
285,,,17.35,
286,,,17.35,
287,,,17.35,
288,,,17.35,
289,,,17.35,
290,,,17.35,
291,,,17.35,
292,,,17.35,
293,,,17.35,
294,,,17.35,
295,,,17.35,
296,,,17.35,
297,,,17.35,
298,,,17.35,
299,,,17.35,
300,,,17.35,
301,,,17.35,
302,,,17.35,
303,,,17.35,
304,,,17.35,
305,,,17.35,
306,,,17.35,
307,,,17.35,
308,,,17.35,
309,,,17.35,
310,,,18.4,
311,,,18.4,
312,,,18.4,
313,,,18.4,
314,,,18.4,
315,,,18.4,
316,,,18.4,
317,,,18.4,
318,,,18.4,
319,,,18.4,
320,,,18.4,
321,,,18.4,
322,,,18.4,
323,,,18.4,
324,,,18.4,
325,,,18.4,
326,,,18.4,
327,,,18.4,
328,,,18.4,
329,,,18.4,
330,,,18.4,
331,,,18.4,
332,,,18.4,
333,,,18.4,
334,,,18.4,
335,,,18.4,
336,,,18.4,
337,,,18.4,
338,,,18.4,
339,,,18.4,
340,,,18.4,
341,,,18.4,
342,,,18.4,
343,,,18.4,
344,,,18.4,
345,,,18.4,
346,,,18.4,
347,,,16.9,
348,,,16.9,
349,,,16.9,
350,,,16.9,
351,,,16.9,
352,,,16.9,
353,,,16.9,


==> experiments/1_matrix/data/response_time.csv <==
Index,AUTO_response_time,GPU_response_time,CPU_response_time,AUTO_cost,GPU_cost,CPU_cost
0,2299.1840839385986,9811.23948097229,1724.4877815246582,8.736899518966675e-05,0.0013048948509693148,6.5530535697937e-05
1,86.68045997619629,136.51833534240723,127.48713493347168,3.293857479095459e-06,1.8156938600540162e-05,4.844511127471924e-06
2,159.8785400390625,85.97025871276855,151.25699043273926,6.075384521484375e-06,1.1434044408798217e-05,5.7477656364440914e-06
3,173.97804260253906,165.41638374328613,132.52954483032227,6.611165618896485e-06,2.200037903785706e-05,5.036122703552247e-06
4,153.49369049072266,142.29650497436523,142.45376586914062,5.832760238647461e-06,1.8925435161590575e-05,5.413243103027345e-06
5,142.74096488952637,139.55097198486328,123.0234146118164,5.4241566658020025e-06,1.856027927398682e-05,4.6748897552490236e-06
6,134.6668243408203,152.35967636108398,147.0714569091797,5.1173393249511715e-06,2.026383695602417e-05,5.588715362548827e-06
7,175.9274959564209,157.96122550964355,131.3319206237793,6.685244846343995e-06,2.1008842992782594e-05,4.9906129837036145e-06
8,131.81753158569336,142.0055866241455,130.41481971740723,5.009066200256348e-06,1.8886743021011355e-05,4.955763149261475e-06
9,127.5547981262207,165.6052589416504,140.6987190246582,4.847082328796386e-06,2.2025499439239504e-05,5.346551322937012e-06
10,133.78572463989258,140.9994125366211,134.66062545776367,5.083857536315918e-06,1.8752921867370603e-05,5.117103767395019e-06
11,143.16420555114746,141.14656448364258,144.85712051391602,5.440239810943604e-06,1.8772493076324463e-05,5.504570579528809e-06
12,155.61280250549316,156.76045417785645,163.91878128051758,5.913286495208741e-06,2.084914040565491e-05,6.228913688659669e-06
13,165.64817428588867,155.28392791748047,162.93978691101074,6.29463062286377e-06,2.0652762413024903e-05,6.191711902618409e-06
14,182.60059356689453,142.29364395141602,188.8258934020996,6.938822555541993e-06,1.892505464553833e-05,7.175383949279786e-06
15,202.96263694763184,152.91728973388672,233.51058959960938,7.712580204010011e-06,2.0337999534606937e-05,8.873402404785157e-06
16,228.23967933654785,177.8885841369629,222.34115600585938,8.67310781478882e-06,2.3659181690216066e-05,8.448963928222657e-06
17,256.27379417419434,169.85845565795898,265.2737617492676,9.738404178619385e-06,2.2591174602508546e-05,1.0080402946472167e-05
18,292.0421600341797,186.9579315185547,289.69154357910156,1.1097602081298828e-05,2.486540489196778e-05,1.100827865600586e-05
19,316.9400215148926,202.72932052612305,328.17678451538086,1.2043720817565917e-05,2.696299962997436e-05,1.2470717811584472e-05
20,359.6357822418213,202.36496925354004,399.7840404510498,1.3666159725189209e-05,2.6914540910720827e-05,1.5191793537139894e-05
21,447.44415283203125,232.95135498046875,423.59910011291504,1.700287780761719e-05,3.098253021240235e-05,1.6096765804290773e-05
22,466.02768898010254,244.0460205078125,455.83996772766113,1.77090521812439e-05,3.245812072753906e-05,1.7321918773651126e-05
23,482.0518970489502,252.37421989440918,494.3878173828125,1.831797208786011e-05,3.356577124595642e-05,1.8786737060546876e-05
24,522.344446182251,266.3477420806885,574.931812286377,1.9849088954925537e-05,3.5424249696731565e-05,2.1847408866882326e-05
25,566.3915634155273,281.30946159362793,581.335973739624,2.1522879409790043e-05,3.741415839195252e-05,2.2090767002105712e-05
26,642.3490524291992,310.6015205383301,616.905403137207,2.440926399230957e-05,4.13100022315979e-05,2.3442405319213868e-05
27,658.8243007659912,330.3258419036865,703.8093090057373,2.503532342910767e-05,4.393333697319031e-05,2.674475374221802e-05
28,714.5753860473633,335.80355644226074,812.9323482513428,2.715386466979981e-05,4.466187300682068e-05,3.0891429233551025e-05
29,810.8194351196289,358.4651470184326,811.5032196044922,3.08111385345459e-05,4.767586455345154e-05,3.0837122344970705e-05
30,826.252555847168,371.4884281158447,962.7437114715576,3.139759712219238e-05,4.9407960939407354e-05,3.658426103591919e-05
31,936.1971378326416,398.97942543029785,981.3660144805908,3.557549123764038e-05,5.3064263582229616e-05,3.7291908550262455e-05
32,1027.6150226593018,413.08960914611816,1006.1518669128418,3.904937086105347e-05,5.494091801643372e-05,3.823377094268799e-05
33,1153.005027770996,482.69686698913574,1140.722417831421,4.3814191055297855e-05,6.419868330955505e-05,4.3347451877594e-05
34,1272.9764461517334,494.9137210845947,1176.9826889038086,4.837310495376587e-05,6.58235249042511e-05,4.472534217834473e-05
35,1388.047981262207,487.74542808532715,1361.38596534729,5.274582328796387e-05,6.48701419353485e-05,5.173266668319703e-05
36,1480.9622287750244,506.7200183868408,1468.9485549926758,5.6276564693450936e-05,6.739376244544983e-05,5.582004508972168e-05
37,1602.8935432434082,524.780797958374,1607.9167366027832,6.090995464324952e-05,6.979584612846375e-05,6.110083599090578e-05
38,1749.6006965637207,562.577486038208,1573.2202529907227,6.648482646942138e-05,7.482280564308168e-05,5.9782369613647466e-05
39,1929.6953201293945,585.3283405303955,1599.1095542907715,7.3328422164917e-05,7.78486692905426e-05,6.076616306304932e-05
40,2082.995367050171,606.9444179534912,1665.8401012420654,7.91538239479065e-05,8.072360758781434e-05,6.33019238471985e-05
41,2140.8729553222656,634.2198371887207,1774.5090007781982,8.13531723022461e-05,8.435123834609985e-05,6.743134202957153e-05
42,2242.587375640869,686.4644527435303,1991.0851955413818,8.521832027435304e-05,9.129977221488953e-05,7.566123743057251e-05
43,2363.1433486938477,677.139949798584,2043.5922622680664,8.979944725036622e-05,9.005961332321166e-05,7.765650596618654e-05
44,2247.5002765655518,728.4421920776367,2075.345230102539,8.540501050949098e-05,9.688281154632568e-05,7.886311874389649e-05
45,2250.95796585083,752.7619361877441,2304.96563911438,8.553640270233157e-05,0.00010011733751296998,8.758869428634643e-05
46,2385.409688949585,802.8585910797119,2700.7840156555176,9.064556818008424e-05,0.0001067801926136017,0.00010262979259490968
47,2615.122604370117,798.3414173126221,2832.4674129486084,9.937465896606446e-05,0.00010617940850257874,0.00010763376169204713
48,2900.419044494629,834.4374179840088,3139.590263366699,0.0001102159236907959,0.00011098017659187318,0.00011930443000793458
49,3134.3539714813232,887.455940246582,3148.151111602783,0.00011910545091629027,0.00011803164005279541,0.00011962974224090576
50,3535.7415199279785,903.7025928497314,3530.038070678711,0.00013435817775726318,0.00012019244484901429,0.000134141446685791
51,3719.5908069610596,970.9625244140625,3261.119604110718,0.00014134445066452028,0.0001291380157470703,0.0001239225449562073
52,4000.8763313293457,1003.2790184020996,3606.7225074768066,0.00015203330059051514,0.00013343610944747925,0.00013705545528411864
53,3417.6955223083496,1023.7836360931396,3720.3564834594727,0.00015667244720458985,0.00013616322360038757,0.00014137354637146
54,2331.5342903137207,1549.1974353790283,3830.476942062378,0.00016188304467201235,0.00020604325890541077,0.00014555812379837038
55,1218.697738647461,1085.6849193572998,4194.904193878174,0.0001620867992401123,0.0001443960942745209,0.00015940635936737062
56,1157.0347785949707,1119.2423820495605,4423.806457519531,0.00015388562555313114,0.00014885923681259156,0.0001681046453857422
57,1182.4904918670654,1171.7835426330566,4485.882234573364,0.00015727123541831972,0.00015584721117019654,0.00017046352491378782
58,1210.8563899993896,1188.6491775512695,4686.987969658591,0.00016104389986991882,0.00015809034061431887,0.0001781055428470265
59,1247.0850944519043,1263.4100914001465,4885.751814408735,0.0001658623175621033,0.00016803354215621946,0.00018565856894753194
60,1309.8707675933838,1278.5366535186768,5084.51565915888,0.00017421281208992003,0.00017004537491798404,0.00019321159504803745
61,1327.0822525024414,1310.088872909546,5283.279503909024,0.0001765019395828247,0.0001742418200969696,0.00020076462114854295
62,1403.7230491638184,1378.2115459442139,5521.176887858998,0.00018669516553878785,0.00018330213561058048,0.00020980472173864193
63,1423.3098030090332,1428.4852027893066,5830.607284199107,0.00018930020380020143,0.0001899885319709778,0.00022156307679956612
64,1468.1813716888428,1442.1478748321533,6478.3704670992765,0.0001952681224346161,0.00019180566735267643,0.00024617807774977255
65,1529.8214435577393,1467.0700550079346,6831.363218480891,0.00020346625199317938,0.0001951203173160553,0.00025959180230227387
66,1568.2476997375488,1545.7012176513672,6345.724530653521,0.000208576944065094,0.00020557826194763181,0.00024113753216483376
67,1705.1502704620361,1585.8899593353271,6640.699208866466,0.0002267849859714508,0.00021092336459159852,0.00025234656993692575
68,1906.679344177246,2102.456569671631,7112.258273904974,0.00025358835277557374,0.0002796267237663269,0.00027026581440838904
69,1736.8094444274902,1641.7584419250488,7635.964272238993,0.00023099565610885622,0.00021835387277603153,0.00029016664234508165
70,1740.7275676727295,1679.972791671753,7657.433093677867,0.00023151676650047303,0.00022343638129234314,0.000290982457559759
71,1825.5852699279785,1730.592441558838,7817.2164960341015,0.00024280284090042115,0.00023016879472732545,0.0002970542268492959
72,1833.4320068359375,1789.6693706512451,8481.628010489723,0.00024384645690917966,0.00023802602629661562,0.00032230186439860954
73,1900.7722854614258,1836.3947868347168,8848.910752209751,0.00025280271396636964,0.0002442405066490174,0.0003362586085839705
74,1921.030616760254,1891.1303043365479,8989.560374346645,0.00025549707202911383,0.00025152033047676084,0.00034160329422517255
75,1978.2607078552246,1972.6963996887207,9203.873946449972,0.00026310867414474487,0.0002623686211585999,0.00034974720996509904
76,2019.916820526123,2009.2147827148438,9693.0561022325,0.0002686489371299744,0.0002672255661010742,0.000368336131884835
77,2245.4586505889893,2107.5325965881348,9884.203981733943,0.0002986460005283356,0.00028030183534622193,0.0003755997513058898
78,2129.9700260162354,2096.063470840454,10347.77423127905,0.0002832860134601593,0.0002787764416217804,0.0003932154207886039
79,2204.7385692596436,2148.2266426086426,10201.83405907123,0.0002932302297115326,0.00028571414346694943,0.0003876696942447068
80,2247.742509841919,2233.2019805908203,10645.973671256721,0.0002989497538089752,0.0002970158634185791,0.00040454699950775546
81,2314.8223876953125,2261.056900024414,10879.236532496168,0.0003078713775634766,0.00030072056770324713,0.0004134109882348544
82,2361.662769317627,2295.053291320801,10961.899389539447,0.0003141011483192444,0.0003052420877456666,0.0004165521768024989
83,2410.865068435669,2361.880874633789,12114.829897880554,0.000320645054101944,0.00031413015632629395,0.0004603635361194611
84,2465.060520172119,2414.242362976074,11248.925004686627,0.00032785304918289183,0.0003210942342758179,0.0004274591501780919
85,3057.4541091918945,3006.4087867736816,12411.081835201807,0.00040664139652252197,0.00039985236864089967,0.0004716211097376687
86,2535.665988922119,2513.734722137451,12609.477491038186,0.0003372435765266419,0.00033432671804428107,0.0004791601446594511
87,2607.9699993133545,2621.8494415283203,12807.873146874565,0.00034686000990867614,0.00034870597572326666,0.00048669917958123345
88,2671.412515640259,2658.210325241089,13006.268802710943,0.0003552978645801544,0.0003535419732570648,0.0004942382145030159
89,2710.0061893463135,2783.098793029785,13204.66445854732,0.0003604308231830597,0.00037015213947296145,0.0005017772494247982
90,2826.9391536712646,2814.518976211548,13403.060114383698,0.0003759829074382782,0.0003743310238361359,0.0005093162843465805
91,2972.3156929016113,2938.922595447964,13827.624821662903,0.00039531798715591437,0.0003908767051945793,0.0005254497432231903
92,2936.4068508148193,2945.1851357354058,14052.14956998825,0.000390542111158371,0.00039170962305280896,0.0005339816836595534
93,2956.1891078948975,2990.5238612492876,14451.250505447388,0.00039317315135002135,0.0003977396735461553,0.0005491475192070008
94,3053.48162651062,3082.3032834794785,14595.566856861115,0.00040611305632591246,0.0004099463367027707,0.0005546315405607224
95,3084.5624446868896,3131.66680071089,14739.883208274841,0.0004102468051433563,0.00041651168449454844,0.0005601155619144439
96,3236.199712753296,3284.332987467448,14884.199559688568,0.00043041456179618835,0.00043681628733317063,0.0005655995832681656
97,3195.7934856414795,3295.995517836677,15028.515911102295,0.0004250405335903168,0.00043836740387227807,0.0005710836046218872
98,3256.638240814209,3408.5298495822485,15041.391801834106,0.0004331328860282898,0.00045333446999443904,0.0005715728884696959
99,3336.652708053589,3447.5721311569214,16372.123384475708,0.0004437748101711273,0.0004585270934438706,0.0006221406886100769
100,3427.4673461914062,3438.8862133026123,15934.203100204468,0.00045585315704345706,0.00045737186636924754,0.0006054997178077698


==> experiments/2_image/data/response_time.csv <==
Index,response_time,cost
1,141.11404418945312,5.362333679199219e-06
2,138.99774551391602,5.2819143295288094e-06
3,133.88638496398926,5.0876826286315915e-06
4,141.36323928833008,5.371803092956544e-06
5,130.0959587097168,4.943646430969238e-06
6,137.90993690490723,5.240577602386474e-06
7,162.35642433166504,6.169544124603272e-06
8,142.0492172241211,5.3978702545166015e-06
9,144.6932315826416,5.498342800140381e-06
10,145.95799446105957,5.546403789520264e-06
11,129.8396110534668,4.933905220031739e-06
12,145.15419006347656,5.51585922241211e-06
13,137.76965141296387,5.235246753692627e-06
14,133.24146270751953,5.063175582885742e-06
15,147.50337600708008,5.605128288269043e-06
16,144.3662166595459,5.485916233062745e-06
17,144.73223686218262,5.49982500076294e-06
18,152.6289939880371,5.79990177154541e-06
19,146.98314666748047,5.585359573364258e-06
20,156.97617530822754,5.965094661712648e-06
21,146.0139274597168,5.548529243469239e-06
22,152.8949737548828,5.8100090026855475e-06
23,143.0769920349121,5.436925697326661e-06
24,133.71644020080566,5.081224727630615e-06
25,141.84885025024414,5.390256309509277e-06
26,149.21579360961914,5.670200157165528e-06
27,133.3397388458252,5.066910076141358e-06
28,139.47830200195312,5.30017547607422e-06
29,140.95640182495117,5.356343269348145e-06
30,161.21554374694824,6.126190662384034e-06
31,155.52339553833008,5.909889030456543e-06
32,138.60926628112793,5.267152118682862e-06
33,129.60681915283203,4.925059127807617e-06
34,144.80323791503906,5.502523040771485e-06
35,136.1142635345459,5.172342014312745e-06
36,141.18390083312988,5.364988231658935e-06
37,153.23190689086914,5.822812461853027e-06
38,157.15818405151367,5.972010993957519e-06
39,338.3660316467285,1.2857909202575684e-05
40,199.7100830078125,7.588983154296876e-06
41,226.3545036315918,8.601471138000488e-06
42,188.16485404968262,7.150264453887939e-06
43,168.84169578552246,6.4159844398498545e-06
44,156.50992393493652,5.947377109527588e-06
45,164.4474983215332,6.2490049362182625e-06
46,163.82527351379395,6.225360393524171e-06
47,157.97686576843262,6.00312089920044e-06
48,176.7186164855957,6.715307426452637e-06
49,165.43865203857422,6.286668777465821e-06
50,163.2495880126953,6.2034843444824225e-06
51,161.6713523864746,6.143511390686036e-06
52,182.30319023132324,6.927521228790284e-06
53,167.47426986694336,6.364022254943848e-06
54,177.50463485717773,6.745176124572755e-06
55,190.7102108001709,7.246988010406494e-06
56,177.1728515625,6.732568359375001e-06
57,155.95006942749023,5.926102638244629e-06
58,169.2582130432129,6.43181209564209e-06
59,402.6155948638916,1.529939260482788e-05
60,214.86201286315918,8.164756488800049e-06
61,180.19113540649414,6.847263145446778e-06
62,172.39127159118652,6.5508683204650885e-06
63,190.66705703735352,7.245348167419434e-06
64,172.74885177612305,6.564456367492676e-06
65,182.65080451965332,6.940730571746827e-06
66,167.30732917785645,6.357678508758546e-06
67,166.41535758972168,6.323783588409424e-06
68,173.75383377075195,6.602645683288575e-06
69,172.9940891265869,6.573775386810304e-06
70,171.03123664855957,6.499186992645264e-06
71,144.2882537841797,5.482953643798829e-06
72,156.7333698272705,5.95586805343628e-06
73,190.6972885131836,7.246496963500977e-06
74,168.45736503601074,6.401379871368409e-06
75,174.7365951538086,6.639990615844727e-06
76,184.32936668395996,7.004515933990479e-06
77,172.2731113433838,6.546378231048585e-06
78,181.09593391418457,6.881645488739014e-06
79,185.11614799499512,7.034413623809815e-06
80,183.02712440490723,6.955030727386475e-06
81,180.9378147125244,6.875636959075928e-06
82,185.80665588378906,7.060652923583985e-06
83,185.78410148620605,7.059795856475831e-06
84,174.3715763092041,6.6261198997497566e-06
85,163.83428573608398,6.225702857971192e-06
86,178.86552810668945,6.7968900680542e-06
87,185.59842109680176,7.052740001678467e-06
88,193.4530735015869,7.351216793060303e-06
89,190.8949851989746,7.254009437561035e-06
90,168.84593963623047,6.416145706176758e-06
91,159.9069595336914,6.076464462280274e-06
92,172.9544162750244,6.572267818450929e-06
93,184.67607498168945,7.017690849304199e-06
94,175.5434513092041,6.670651149749756e-06
95,168.93787384033203,6.419639205932618e-06
96,166.9382095336914,6.343651962280274e-06
97,179.83927726745605,6.83389253616333e-06
98,153.36008071899414,5.827683067321778e-06
99,161.09485626220703,6.121604537963868e-06
100,158.57696533203125,6.025924682617188e-06
101,155.2682876586914,5.900194931030274e-06
102,171.64978981018066,6.522692012786866e-06
103,218.46485137939453,8.301664352416993e-06
104,144.73462104797363,5.499915599822998e-06
105,147.79367446899414,5.6161596298217775e-06
106,155.59144020080566,5.912474727630616e-06
107,175.81582069396973,6.68100118637085e-06
108,158.86144638061523,6.036734962463378e-06
109,157.84711837768555,5.998190498352052e-06
110,159.979248046875,6.07921142578125e-06
111,170.66783905029297,6.485377883911134e-06
112,169.10176277160645,6.425866985321045e-06
113,152.62746810913086,5.799843788146973e-06
114,152.41827964782715,5.791894626617432e-06
115,159.98597145080566,6.079466915130616e-06
116,162.49494552612305,6.174807929992676e-06
117,183.49952697753906,6.972982025146485e-06
118,143.806791305542,5.464658069610596e-06
119,146.6972827911377,5.574496746063233e-06
120,142.15903282165527,5.4020432472229e-06
121,150.7920265197754,5.730097007751465e-06
122,141.2722110748291,5.368344020843506e-06
123,162.73164749145508,6.183802604675293e-06
124,154.5487403869629,5.87285213470459e-06
125,157.09567070007324,5.969635486602783e-06
126,132.41815567016602,5.0318899154663086e-06
127,142.1210765838623,5.400600910186768e-06
128,141.87774658203125,5.391354370117188e-06
129,153.8308620452881,5.845572757720948e-06
130,153.02138328552246,5.814812564849854e-06
131,137.96930313110352,5.242833518981934e-06
132,144.5279598236084,5.492062473297119e-06
133,151.25799179077148,5.747803688049317e-06
134,144.9815273284912,5.509298038482666e-06
135,141.88108444213867,5.39148120880127e-06
136,146.61846160888672,5.571501541137696e-06
137,141.49069786071777,5.376646518707276e-06
138,163.5460376739502,6.214749431610108e-06
139,139.85190391540527,5.314372348785401e-06
140,148.1285572052002,5.628885173797608e-06
141,149.5159149169922,5.681604766845703e-06
142,132.90090560913086,5.0502344131469735e-06
143,133.00209045410156,5.054079437255859e-06
144,133.06522369384766,5.0564785003662114e-06
145,139.77904319763184,5.3116036415100105e-06
146,148.70948791503906,5.6509605407714854e-06
147,141.79515838623047,5.388216018676758e-06
148,137.71309852600098,5.2330977439880376e-06
149,142.8795337677002,5.429422283172607e-06
150,140.9707546234131,5.3568886756896974e-06
151,143.78623962402344,5.463877105712891e-06
152,130.35507202148438,4.953492736816407e-06
153,141.6882038116455,5.38415174484253e-06
154,135.36319732666016,5.143801498413086e-06
155,132.99217224121094,5.053702545166016e-06
156,141.4292812347412,5.374312686920167e-06
157,143.0893898010254,5.437396812438965e-06
158,142.12636947631836,5.400802040100098e-06
159,148.40660095214844,5.639450836181641e-06
160,152.3503303527832,5.789312553405762e-06
161,139.87832069396973,5.3153761863708494e-06
162,158.11915397644043,6.008527851104737e-06
163,139.49480056762695,5.300802421569824e-06
164,150.32000541687012,5.712160205841065e-06
165,143.80249977111816,5.464494991302491e-06
166,149.61085319519043,5.685212421417237e-06
167,138.78812789916992,5.273948860168457e-06
168,131.4624309539795,4.995572376251221e-06
169,127.39696502685547,4.841084671020508e-06
170,145.16220092773438,5.516163635253907e-06
171,146.1885929107666,5.555166530609131e-06
172,144.66910362243652,5.497425937652588e-06
173,131.02002143859863,4.978760814666749e-06
174,144.61321830749512,5.495302295684815e-06
175,146.79603576660156,5.578249359130859e-06
176,134.3738079071045,5.106204700469971e-06
177,143.9039707183838,5.4683508872985845e-06
178,144.14653778076172,5.477568435668946e-06
179,158.17923545837402,6.010810947418213e-06
180,133.08815956115723,5.057350063323975e-06
181,151.51081085205078,5.75741081237793e-06
182,161.40499114990234,6.133389663696289e-06
183,172.65634536743164,6.5609411239624026e-06
184,144.14052963256836,5.477340126037597e-06
185,127.66947746276855,4.851440143585205e-06
186,141.8670654296875,5.390948486328125e-06
187,148.7534523010254,5.652631187438965e-06
188,140.5123233795166,5.3394682884216314e-06
189,128.90310287475586,4.898317909240723e-06
190,129.8283576965332,4.933477592468262e-06
191,145.4315185546875,5.526397705078125e-06
192,139.81871604919434,5.313111209869385e-06
193,145.45302391052246,5.527214908599853e-06
194,145.91355323791504,5.544715023040772e-06
195,148.56534004211426,5.645482921600342e-06
196,152.22511291503906,5.784554290771485e-06
197,142.5271511077881,5.416031742095947e-06
198,130.3083896636963,4.9517188072204595e-06
199,143.363618850708,5.447817516326904e-06
200,134.6876621246338,5.118131160736084e-06
201,143.9505100250244,5.470119380950927e-06
202,158.49781036376953,6.022916793823242e-06
203,163.466215133667,6.211716175079346e-06
204,140.0404453277588,5.3215369224548335e-06
205,131.87384605407715,5.011206150054932e-06
206,140.8742904663086,5.353223037719727e-06
207,148.4152317047119,5.639778804779053e-06
208,144.00334358215332,5.472127056121827e-06
209,152.2817611694336,5.786706924438477e-06
210,153.7820816040039,5.843719100952149e-06
211,135.48574447631836,5.148458290100098e-06
212,141.58906936645508,5.380384635925293e-06
213,132.79943466186523,5.046378517150879e-06
214,148.84085655212402,5.655952548980713e-06
215,130.91154098510742,4.974638557434083e-06
216,136.49578094482422,5.186839675903321e-06
217,150.93460083007812,5.735514831542969e-06
218,136.25431060791016,5.1776638031005865e-06
219,151.83663368225098,5.769792079925538e-06
220,136.74464225769043,5.196296405792237e-06
221,139.96343612670898,5.3186105728149414e-06
222,141.27845764160156,5.36858139038086e-06
223,152.05817222595215,5.778210544586182e-06
224,137.14547157287598,5.211527919769288e-06
225,132.6052188873291,5.038998317718506e-06
226,138.4082794189453,5.259514617919922e-06
227,135.72301864624023,5.157474708557129e-06
228,161.86566352844238,6.150895214080812e-06
229,150.388765335083,5.714773082733154e-06
230,127.19378471374512,4.833363819122315e-06
231,131.0683250427246,4.980596351623536e-06
232,145.56055068969727,5.531300926208496e-06
233,140.09785652160645,5.323718547821045e-06
234,148.81415367126465,5.6549378395080576e-06
235,151.48158073425293,5.756300067901612e-06
236,169.67883110046387,6.447795581817627e-06
237,144.96169090270996,5.508544254302979e-06
238,159.15184020996094,6.047769927978515e-06
239,134.41643714904785,5.107824611663819e-06
240,149.782133102417,5.691721057891847e-06
241,144.80061531066895,5.502423381805421e-06
242,142.95120239257812,5.43214569091797e-06
243,167.41819381713867,6.36189136505127e-06
244,143.9338207244873,5.4694851875305175e-06
245,134.58185195922852,5.114110374450684e-06
246,142.4912929534912,5.414669132232667e-06
247,135.95819473266602,5.166411399841309e-06
248,149.4403839111328,5.678734588623047e-06
249,151.5799045562744,5.760036373138428e-06
250,167.68903732299805,6.372183418273927e-06
251,143.49703788757324,5.452887439727783e-06
252,154.0388584136963,5.85347661972046e-06
253,143.59087944030762,5.45645341873169e-06
254,129.6464443206787,4.926564884185791e-06
255,138.81940841674805,5.275137519836426e-06
256,149.1929531097412,5.669332218170166e-06
257,142.94543266296387,5.431926441192627e-06
258,137.7971649169922,5.236292266845703e-06
259,142.81678199768066,5.427037715911865e-06
260,135.9426498413086,5.1658206939697275e-06
261,137.2657299041748,5.216097736358642e-06
262,143.6051845550537,5.456997013092042e-06
263,130.50260543823242,4.9590990066528325e-06
264,140.96102714538574,5.3565190315246585e-06
265,135.16016006469727,5.136086082458497e-06
266,155.6572437286377,5.914975261688233e-06
267,132.7225685119629,5.0434576034545904e-06
268,154.77581024169922,5.881480789184571e-06
269,154.20961380004883,5.859965324401856e-06
270,151.43394470214844,5.7544898986816406e-06
271,127.97765731811523,4.863150978088379e-06
272,139.16845321655273,5.288401222229004e-06
273,141.2796974182129,5.3686285018920905e-06
274,139.3028736114502,5.293509197235107e-06
275,137.6049041748047,5.228986358642579e-06
276,139.57672119140625,5.3039154052734375e-06
277,139.7420883178711,5.310199356079102e-06
278,144.49844360351562,5.490940856933594e-06
279,150.74334144592285,5.7282469749450685e-06
280,135.9656810760498,5.166695880889893e-06
281,138.27552795410156,5.254470062255859e-06
282,157.2983741760254,5.977338218688965e-06
283,131.1215877532959,4.982620334625245e-06
284,152.83203125,5.8076171875e-06
285,140.64574241638184,5.34453821182251e-06
286,134.52296257019043,5.111872577667236e-06
287,142.33708381652832,5.408809185028076e-06
288,153.73878479003906,5.842073822021485e-06
289,161.57002449035645,6.139660930633545e-06
290,141.3884162902832,5.372759819030762e-06
291,129.5909881591797,4.9244575500488285e-06
292,149.6739387512207,5.687609672546387e-06
293,134.61403846740723,5.115333461761474e-06
294,137.8592014312744,5.238649654388428e-06
295,132.29379653930664,5.027164268493653e-06
296,130.56812286376953,4.961588668823242e-06
297,132.03701972961426,5.0174067497253425e-06
298,163.04616928100586,6.195754432678223e-06
299,161.05976104736328,6.120270919799805e-06
300,141.08662605285645,5.361291790008545e-06
301,148.22654724121094,5.632608795166016e-06
302,167.34085083007812,6.35895233154297e-06
303,140.45467376708984,5.337277603149414e-06
304,155.54118156433105,5.91056489944458e-06
305,139.64123725891113,5.306367015838624e-06
306,158.1568717956543,6.009961128234863e-06
307,150.04000663757324,5.701520252227784e-06
308,137.30874061584473,5.2177321434020995e-06
309,128.6276340484619,4.887850093841553e-06
310,128.9529323577881,4.900211429595948e-06
311,156.47311210632324,5.945978260040284e-06
312,141.4867401123047,5.376496124267579e-06
313,133.394193649292,5.068979358673096e-06
314,163.55671882629395,6.21515531539917e-06
315,133.30016136169434,5.065406131744385e-06
316,147.3963737487793,5.601062202453613e-06
317,149.71303939819336,5.689095497131348e-06
318,144.98419761657715,5.509399509429933e-06
319,135.80904006958008,5.160743522644044e-06
320,131.24160766601562,4.987181091308594e-06
321,141.572904586792,5.379770374298096e-06
322,131.27508163452148,4.988453102111816e-06
323,149.72639083862305,5.689602851867676e-06
324,157.14044570922852,5.9713369369506844e-06
325,129.70008850097656,4.9286033630371095e-06
326,151.1458396911621,5.74354190826416e-06
327,137.58602142333984,5.228268814086914e-06
328,140.45276641845703,5.337205123901367e-06
329,139.0611171722412,5.284322452545166e-06
330,139.59450721740723,5.304591274261475e-06
331,154.829740524292,5.883530139923096e-06
332,154.19564247131348,5.859434413909913e-06
333,148.83294105529785,5.655651760101318e-06
334,144.08421516418457,5.475200176239014e-06
335,164.19901847839355,6.239562702178955e-06
336,147.39642143249512,5.601064014434815e-06
337,138.92502784729004,5.279151058197022e-06
338,131.32638931274414,4.990402793884278e-06
339,138.26665878295898,5.2541330337524415e-06
340,131.30574226379395,4.98961820602417e-06
341,135.29071807861328,5.141047286987305e-06
342,146.79999351501465,5.578399753570557e-06
343,150.60601234436035,5.723028469085694e-06
344,137.64119148254395,5.23036527633667e-06
345,130.95316886901855,4.976220417022705e-06
346,138.7195110321045,5.271341419219971e-06
347,128.44738960266113,4.881000804901124e-06
348,142.39625930786133,5.41105785369873e-06
349,148.23575019836426,5.632958507537843e-06
350,132.12718963623047,5.020833206176758e-06
351,141.2546157836914,5.3676753997802746e-06
352,137.4105930328369,5.221602535247803e-06
353,144.11497116088867,5.47636890411377e-06
354,155.46917915344238,5.907828807830811e-06
355,130.27997016906738,4.9506388664245615e-06
356,145.99289894104004,5.547730159759522e-06
357,148.04315567016602,5.625639915466309e-06
358,134.35964584350586,5.1056665420532225e-06
359,135.56361198425293,5.151417255401611e-06
360,136.27066612243652,5.178285312652588e-06
361,128.20587158203125,4.871823120117188e-06
362,135.41555404663086,5.145791053771973e-06
363,128.38478088378906,4.878621673583985e-06
364,141.8783664703369,5.391377925872803e-06
365,149.68738555908203,5.688120651245118e-06
366,146.55051231384277,5.568919467926026e-06
367,148.58355522155762,5.646175098419189e-06
368,150.90904235839844,5.734543609619141e-06
369,152.6440143585205,5.80047254562378e-06
370,158.6747169494629,6.02963924407959e-06
371,145.89271545410156,5.54392318725586e-06
372,143.6901569366455,5.460225963592529e-06
373,170.48192024230957,6.478312969207764e-06
374,142.1335220336914,5.401073837280274e-06
375,158.72783660888672,6.031657791137696e-06
376,149.46022033691406,5.679488372802734e-06
377,156.34946823120117,5.941279792785645e-06
378,142.3046588897705,5.40757703781128e-06
379,151.97501182556152,5.7750504493713385e-06
380,148.46224784851074,5.641565418243409e-06
381,144.1385269165039,5.477264022827149e-06
382,133.95628929138184,5.09033899307251e-06
383,138.8214111328125,5.275213623046875e-06
384,162.34617233276367,6.16915454864502e-06
385,160.6337547302246,6.104082679748536e-06
386,163.77081871032715,6.223291110992432e-06
387,158.45608711242676,6.0213313102722175e-06
388,155.3433895111084,5.90304880142212e-06
389,144.59924697875977,5.494771385192871e-06
390,140.06361961364746,5.322417545318604e-06
391,152.6662826538086,5.801318740844727e-06
392,148.687744140625,5.65013427734375e-06
393,145.00055313110352,5.510021018981934e-06
394,140.81392288208008,5.350929069519043e-06
395,145.2871799468994,5.520912837982178e-06
396,151.55725479125977,5.7591756820678706e-06
397,135.44020652770996,5.146727848052979e-06
398,145.08318901062012,5.513161182403565e-06
399,135.61043739318848,5.153196620941163e-06
400,151.13844871520996,5.7432610511779785e-06
401,146.38605117797852,5.562669944763184e-06
402,144.36306953430176,5.485796642303467e-06
403,142.04959869384766,5.397884750366211e-06
404,138.9087677001953,5.278533172607422e-06
405,151.3106346130371,5.7498041152954106e-06
406,140.56382179260254,5.341425228118897e-06
407,141.7677879333496,5.387175941467285e-06
408,147.255277633667,5.595700550079346e-06
409,141.29910469055176,5.369365978240967e-06
410,138.76357078552246,5.273015689849853e-06
411,129.90922927856445,4.93655071258545e-06
412,168.06020736694336,6.386287879943848e-06
413,152.38890647888184,5.79077844619751e-06
414,135.34045219421387,5.1429371833801274e-06
415,130.6527614593506,4.964804935455323e-06
416,147.8283405303955,5.61747694015503e-06
417,148.6715793609619,5.649520015716554e-06
418,159.4341278076172,6.058496856689453e-06
419,142.72475242614746,5.4235405921936035e-06
420,139.57018852233887,5.303667163848878e-06
421,157.87572860717773,5.9992776870727546e-06
422,139.86706733703613,5.314948558807373e-06
423,129.7673225402832,4.9311582565307615e-06
424,142.65522956848145,5.420898723602295e-06
425,148.91424179077148,5.658741188049316e-06
426,145.0859546661377,5.5132662773132325e-06
427,130.8821678161621,4.97352237701416e-06
428,138.8174533843994,5.2750632286071775e-06
429,138.24763298034668,5.253410053253174e-06
430,134.29598808288574,5.103247547149658e-06
431,138.7986183166504,5.274347496032715e-06
432,132.4500560760498,5.033102130889894e-06
433,130.51037788391113,4.9593943595886225e-06
434,140.4524803161621,5.337194252014161e-06
435,155.5675983428955,5.91156873703003e-06
436,144.88635063171387,5.505681324005127e-06
437,147.35865592956543,5.5996289253234865e-06
438,148.43335151672363,5.640467357635498e-06
439,141.2519931793213,5.367575740814209e-06
440,141.3701057434082,5.372064018249512e-06
441,148.99401664733887,5.661772632598877e-06
442,138.26208114624023,5.253959083557129e-06
443,139.7712230682373,5.3113064765930176e-06
444,137.86659240722656,5.23893051147461e-06
445,154.87060546875,5.885083007812501e-06
446,139.06173706054688,5.284346008300781e-06
447,140.19951820373535,5.3275816917419435e-06
448,159.1860294342041,6.049069118499756e-06
449,132.13419914245605,5.02109956741333e-06
450,150.63762664794922,5.724229812622071e-06
451,139.74003791809082,5.310121440887451e-06
452,131.77385330200195,5.0074064254760745e-06
453,166.26052856445312,6.317900085449218e-06
454,150.71263313293457,5.7270800590515135e-06
455,159.03325080871582,6.043263530731202e-06
456,143.07818412780762,5.43697099685669e-06
457,141.6356086730957,5.382153129577637e-06
458,137.01395988464355,5.206530475616455e-06
459,144.6279525756836,5.495862197875976e-06
460,144.2753791809082,5.4824644088745125e-06
461,140.54880142211914,5.340854454040528e-06
462,144.02518272399902,5.472956943511964e-06
463,202.95062065124512,7.712123584747315e-06
464,144.71659660339355,5.499230670928956e-06
465,140.08212089538574,5.323120594024659e-06
466,147.45612144470215,5.603332614898683e-06
467,143.78433227539062,5.463804626464844e-06
468,131.29777908325195,4.989315605163575e-06
469,144.20900344848633,5.479942131042481e-06
470,137.5516414642334,5.22696237564087e-06
471,152.9881477355957,5.813549613952637e-06
472,147.76721000671387,5.615153980255127e-06
473,138.1777286529541,5.250753688812257e-06
474,152.0596981048584,5.778268527984619e-06
475,145.9571361541748,5.546371173858643e-06
476,145.52979469299316,5.53013219833374e-06
477,140.5996322631836,5.3427860260009765e-06
478,152.72164344787598,5.803422451019287e-06
479,131.42948150634766,4.9943202972412104e-06
480,139.31646347045898,5.294025611877442e-06
481,154.41584587097168,5.867802143096924e-06
482,134.27062034606934,5.102283573150635e-06
483,140.25073051452637,5.329527759552002e-06
484,157.06872940063477,5.9686117172241215e-06
485,130.18016815185547,4.946846389770508e-06
486,140.5817985534668,5.342108345031739e-06
487,154.36687469482422,5.8659412384033206e-06
488,129.8710823059082,4.935101127624512e-06
489,138.05556297302246,5.246111392974854e-06
490,145.4418182373047,5.526789093017578e-06
491,136.268949508667,5.178220081329346e-06
492,132.18069076538086,5.0228662490844726e-06
493,129.2529582977295,4.91161241531372e-06
494,136.37022972106934,5.182068729400635e-06
495,139.94121551513672,5.317766189575196e-06
496,131.70647621154785,5.004846096038819e-06
497,137.43128776550293,5.222388935089112e-06
498,134.1684341430664,5.098400497436523e-06
499,134.05494689941406,5.0940879821777345e-06


==> experiments/3_llm/data/cpu.csv <==
Index,AUTO-cpu-revision,AUTO-gpu-revision,CPU,GPU
0,6.45e-05,,7.053333333333333e-05,0.000439
1,5.8200000000000005e-05,,6.9e-05,0.000439
2,5.673333333333334e-05,,6.75e-05,0.000439
3,5.5299999999999996e-05,,6.596666666666667e-05,0.000439
4,5.383333333333334e-05,,6.446666666666667e-05,0.000439
5,5.24e-05,,6.296666666666667e-05,0.000365
6,5.093333333333334e-05,,6.146666666666667e-05,0.00043
7,4.2766666666666665e-05,,5.996666666666667e-05,0.000367
8,4.1500000000000006e-05,,5.326666666666666e-05,0.000359
9,4.0199999999999995e-05,,5.1899999999999994e-05,0.000352
10,3.8900000000000004e-05,,4.57e-05,0.000345
11,3.756666666666667e-05,,4.443333333333333e-05,0.000338
12,4.41e-05,,4.32e-05,0.000331
13,4.2749999999999996e-05,,4.1966666666666666e-05,0.000323
14,4.135e-05,,0.0373618,0.000316
15,0.05752295,,0.04036093333333333,0.000309
16,0.123,,0.0947575,0.000302
17,0.132,,0.1074058,0.000295
18,0.13925,,0.14279999999999998,0.000288
19,0.14825,,0.1518,0.00028
20,0.157,,0.16040000000000001,0.000273
21,0.16540000000000002,,0.16920000000000002,0.000266
22,0.1738,,0.17760000000000004,0.00017
23,0.18239999999999998,,0.18659999999999996,0.00017
24,0.191,,0.20139999999999997,0.0686095
25,0.1996,,0.2102,0.07260649999999999
26,0.20800000000000002,,0.269,0.094402
27,0.2822,,0.27999999999999997,0.1004
28,0.29300000000000004,,0.3788,0.105731
29,0.30419999999999997,,0.4784,0.165
30,0.3154,,0.49559999999999993,0.17160000000000003
31,0.45999999999999996,,0.507,0.18039999999999998
32,0.6245999999999999,,0.5247999999999999,0.1888
33,0.6294000000000001,,0.542,0.19740000000000002
34,0.6472,,0.5589999999999999,0.20600000000000004
35,0.6654,,0.5763999999999999,0.2144
36,0.908,,0.5936,0.223
37,1.1902000000000001,,0.5952,0.23159999999999997
38,1.2244,,0.7896,0.24
39,1.2586,,0.8091999999999999,0.2486
40,1.295,,0.8306000000000001,0.25680000000000003
41,1.2928,,0.8497999999999999,0.2492
42,1.3208,,0.8686,0.2774
43,1.5088000000000001,,0.8086,0.28580000000000005
44,1.5408,,1.1747999999999998,0.2946
45,1.9,,1.1942,0.304
46,1.9460000000000002,,1.4285999999999999,0.3124
47,2.304,,1.7756,0.3214
48,2.354,,2.154,0.3298
49,2.4040000000000004,,2.2020000000000004,0.3386
50,2.4539999999999997,,2.368,0.34720000000000006
51,2.506,,2.418,0.3558
52,2.734,,2.4680000000000004,0.3646
53,2.7879999999999994,,2.5140000000000002,0.3726
54,2.844,,2.568,0.38120000000000004
55,2.896,,2.614,0.3896
56,3.0799999999999996,,2.664,0.3982
57,3.136,,2.7119999999999997,0.40599999999999997
58,3.31,,2.7600000000000002,0.41459999999999997
59,3.3699999999999997,,2.9440000000000004,0.4232
60,3.536,,3.1019999999999994,0.43199999999999994
61,3.6019999999999994,,3.446,0.4404
62,3.84,,3.476,0.449
63,3.7700000000000005,,3.536,0.4584
64,3.836,,3.595999999999999,0.4668
65,4.14,,3.868,0.4756
66,4.220000000000001,,3.944,0.484
67,4.304,,4.0200000000000005,0.493
68,4.388,,4.096,0.5006
69,4.508,,4.172,0.5094000000000001
70,4.651999999999999,,4.29,0.4808
71,4.808,,4.367999999999999,0.44960000000000006
72,4.898,,4.442,0.503
73,4.978,,4.502000000000001,0.5188
74,5.048,,4.65,0.5052000000000001
75,5.168,,4.734,0.5052000000000001
76,5.26,,4.854,0.5052000000000001
77,5.258,,5.0280000000000005,0.5052000000000001
78,5.504,,4.982,0.5038
79,5.582,,5.058,0.5038
80,5.542,,5.366,0.5038
81,5.642,,5.46,0.48599999999999993
82,5.544,,5.491999999999999,0.5004
83,5.3420000000000005,,5.51,0.5004
84,5.497999999999999,,5.138,0.4612
85,5.292,,5.318,0.47359999999999997
86,5.228,,5.36,0.4892
87,5.194,,5.396,0.4892
88,5.1739999999999995,,5.206,0.4892
89,5.4079999999999995,,5.018,0.47040000000000004
90,5.851999999999999,,5.0280000000000005,0.4720000000000001
91,5.856,,5.106,0.4596
92,5.858,,5.668,0.4838
93,5.858,,5.668,0.4838
94,5.858,,5.67,0.4838
95,5.858,,5.67,0.4692
96,5.858,,5.67,0.4676
97,5.858,,5.67,0.48319999999999996
98,5.858,,5.666,0.48319999999999996
99,5.837999999999999,,5.66,0.48319999999999996
100,5.837999999999999,,5.498000000000001,0.48319999999999996
101,5.837999999999999,,5.48,0.483
102,5.83,0.132,5.46,0.47379999999999994
103,5.831999999999999,0.141,5.434000000000001,0.47379999999999994
104,5.789999999999999,0.14400000000000002,5.404000000000001,0.47379999999999994
105,5.574,0.154,5.478,0.4755999999999999
106,5.582,0.1635,5.462000000000001,0.4739999999999999
107,5.716,0.1735,5.644,0.4766
108,5.716,0.18499999999999997,5.634,0.4766
109,5.716,0.19466666666666668,5.634,0.47640000000000005
110,5.716,0.181,5.632000000000001,0.47640000000000005
111,5.716,0.19074999999999998,5.632000000000001,0.47640000000000005
112,5.700000000000001,0.20099999999999998,5.632000000000001,0.4612
113,5.700000000000001,0.2,5.632000000000001,0.4596
114,5.700000000000001,0.21000000000000002,5.626,0.4676
115,5.700000000000001,0.205,5.626,0.4502
116,5.67,0.22080000000000002,5.626,0.46499999999999997
117,5.646,0.23020000000000002,5.626,0.469
118,5.644,0.23760000000000003,5.626,0.469
119,5.644,0.2474,5.62,0.469
120,5.4959999999999996,0.257,5.6160000000000005,0.47519999999999996
121,5.4959999999999996,0.26639999999999997,5.42,0.4758
122,5.4959999999999996,0.26180000000000003,5.268,0.4758
123,5.43,0.2692,5.104,0.44299999999999995
124,5.43,0.277,5.234,0.41180000000000005
125,5.214,0.28440000000000004,5.212000000000001,0.41180000000000005
126,5.394,0.2916,5.62,0.41180000000000005
127,5.394,0.2796,5.62,0.41679999999999995
128,5.394,0.2864,5.618,0.39760000000000006
129,5.164,0.265,5.618,0.39920000000000005
130,4.668,0.2854,5.442,0.3864
131,4.832,0.29300000000000004,5.424000000000001,0.3794
132,4.8420000000000005,0.30060000000000003,5.62,0.3742
133,4.852,0.30840000000000006,5.62,0.3742
134,4.62,0.2988,5.622,0.3638
135,4.394,0.30440000000000006,5.4159999999999995,0.3652
136,4.394,0.3104,5.427999999999999,0.3524
137,4.394,0.3362,5.446,0.3478
138,4.31,0.3438,5.602,0.3156
139,4.31,0.35119999999999996,5.602,0.3092
140,4.31,0.359,5.6,0.2934
141,4.31,0.36640000000000006,5.6,0.2934
142,4.31,0.374,5.446,0.2408
143,4.31,0.3862,5.422,0.2408
144,3.8,0.39380000000000004,5.406000000000001,0.2408
145,3.8,0.4018,5.385999999999999,0.2408
146,3.444,0.3992,5.38,0.22160000000000002
147,3.3600000000000003,0.4056,5.398,0.20740000000000003
148,3.498,0.41180000000000005,5.418,0.2
149,3.2920000000000003,0.42519999999999997,5.601999999999999,0.2
150,2.7884,0.41720000000000007,5.6,0.2
151,2.5944000000000003,0.4168,5.422,0.1892
152,2.5944000000000003,0.41980000000000006,5.6,0.1672
153,2.5944000000000003,0.4266,5.6,0.1672
154,2.5944000000000003,0.43479999999999996,5.606,0.1672
155,2.5944000000000003,0.43760000000000004,5.606,0.13954
156,2.4764000000000004,0.4408,5.609999999999999,0.13954
157,2.4764000000000004,0.44400000000000006,5.609999999999999,0.0938824
158,2.4764000000000004,0.43520000000000003,5.606,0.093884
159,2.0612000000000004,0.4368,5.604000000000001,0.0938858
160,2.052,0.433,5.432,0.09388740000000001
161,2.0408,0.433,5.414,0.0679882
162,1.9428,0.4422,5.606,0.0641514
163,1.7582,0.4422,5.606,0.0641514
164,1.2242000000000002,0.4396,5.606,0.0641514
165,1.2242000000000002,0.4452,5.608,0.0336314
166,0.9822000000000001,0.4286,5.606,0.0336314
167,0.8504252000000001,0.44400000000000006,5.395999999999999,0.0178362
168,0.8720252000000001,0.4484,5.422,0.0160906
169,0.8720252000000001,0.46340000000000003,5.4399999999999995,0.0041144
170,0.8274252000000001,0.4544,5.458,0.004116
171,0.8274252000000001,0.457,5.614,0.0050212500000000005
172,0.8274252000000001,0.4588,5.614,0.005014000000000001
173,0.8274252000000001,0.4572,5.614,0.006503000000000001
174,0.8274252000000001,0.46040000000000003,5.419999999999999,0.006500333333333334
175,0.8274252000000001,0.47620000000000007,5.438,0.009548000000000001
176,0.45882520000000004,0.48979999999999996,5.603999999999999,0.018600000000000002
177,0.33304560000000005,0.5016,5.603999999999999,0.018600000000000002
178,0.327446,0.46560000000000007,5.438,0.018600000000000002
179,0.3274468,0.46560000000000007,5.418,0.018600000000000002
180,0.2854452,0.46579999999999994,5.396,0.000372
181,0.255475,0.46579999999999994,5.602,0.00038
182,0.24947500000000003,0.46559999999999996,5.602,
183,0.02349064,0.5004,5.44,
184,0.023504,0.5025999999999999,5.42,
185,0.023504,0.5025999999999999,5.4,
186,0.023504,0.503,5.2299999999999995,
187,0.023504,0.48579999999999995,5.36,
188,0.023504,0.48760000000000003,5.596,
189,0.018203999999999998,0.5044000000000001,5.596,
190,0.018203999999999998,0.49060000000000004,5.596,
191,0.00012780000000000002,0.49239999999999995,5.454000000000001,
192,0.00012820000000000003,0.47940000000000005,5.45,
193,0.00013175,0.47600000000000003,5.602,
194,0.00013175,0.47825,5.602,
195,0.000125,0.48175,5.422,
196,0.000125,0.49825,5.4399999999999995,
197,0.000125,0.49425,5.606,
198,0.00012425,0.49425,5.606,
199,0.00012425,0.47825,5.61,
200,0.00012425,0.456,5.61,
201,0.00012425,0.4565,5.444,
202,0.00012275,0.45425000000000004,5.462000000000001,
203,0.00012174999999999999,0.4485,5.61,
204,0.0001175,0.4465,5.612,
205,0.000118,0.42075,5.612,
206,0.00011475,0.4485,5.382,
207,0.00011549999999999999,0.4485,5.076,
208,0.000116,0.43625,5.246,
209,0.00011925,0.403,5.244,
210,0.00011825,0.404,5.394,
211,0.00011825,0.40475,5.3740000000000006,
212,0.00011395,0.40575,5.608,
213,0.0001135,0.38249999999999995,5.604,
214,0.00010955,0.37675,5.604,
215,0.00010912499999999998,0.37675,5.604,
216,0.0001037,0.37675,5.606,
217,0.00010180000000000001,0.37675,5.606,
218,0.0001006,0.36974999999999997,5.606,
219,9.67e-05,0.36874999999999997,5.606,
220,9.535e-05,0.366,5.606,
221,9.3725e-05,0.365,5.452,
222,9.237500000000001e-05,0.3575,5.25,
223,8.4775e-05,0.31625,5.414,
224,7.520000000000001e-05,0.298,5.606,
225,7.434999999999999e-05,0.25175000000000003,5.446,
226,7.3425e-05,0.253,5.610000000000001,
227,7.257499999999999e-05,0.23335,5.612000000000001,
228,7.5e-05,0.24259999999999998,5.362,
229,7.37e-05,0.20285,5.382,
230,6.4225e-05,0.20235,5.404,
231,5.955e-05,0.18460000000000001,5.422000000000001,
232,5.992499999999999e-05,0.18385,5.442,
233,5.8425000000000004e-05,0.1751,5.462,
234,5.690000000000001e-05,0.1751,5.6160000000000005,
235,5.5375e-05,0.1751,5.6160000000000005,
236,5.237499999999999e-05,0.1751,5.6160000000000005,
237,5.0874999999999997e-05,0.170875,5.6160000000000005,
238,4.9424999999999995e-05,0.1586235,5.4479999999999995,
239,5.376666666666666e-05,0.1386235,5.422,
240,5.22e-05,0.1288735,5.606,
241,5.0633333333333335e-05,0.1203735,5.418,
242,4.91e-05,0.1203735,5.436,
243,4.756666666666667e-05,0.1279,5.458,
244,3.266666666666667e-05,0.094395,5.614,
245,3.173333333333334e-05,0.094395,5.614,
246,3.0799999999999996e-05,0.03186133333333333,5.614,
247,2.986666666666667e-05,0.031891,5.614,
248,2.8933333333333333e-05,0.031891,5.4479999999999995,
249,2.6300000000000002e-05,0.031891,5.465999999999999,
250,2.535e-05,0.031865000000000004,5.614,
251,2.435e-05,0.03186233333333333,5.601999999999999,
252,2.34e-05,0.031884666666666665,5.384,
253,2.96e-05,0.047594000000000004,5.4,
254,2.85e-05,0.0475905,5.42,
255,2.74e-05,0.0004905,5.606,
256,2.6300000000000002e-05,0.0004905,5.606,
257,2.52e-05,0.00047749999999999995,5.606,
258,2.4100000000000003e-05,0.00047749999999999995,5.606,
259,2.3e-05,0.00047749999999999995,5.612,
260,2.1899999999999997e-05,0.00047749999999999995,5.616,
261,2.08e-05,0.00047749999999999995,5.616,
262,,0.00047749999999999995,5.616,
263,,0.000481,5.606,
264,,0.000481,5.606,
265,,,5.606,
266,,,5.608,
267,,,5.608,
268,,,5.61,
269,,,5.61,
270,,,5.608,
271,,,5.608,
272,,,5.608,
273,,,5.422,
274,,,5.44,
275,,,5.465999999999999,
276,,,5.624,
277,,,5.624,
278,,,5.624,
279,,,5.624,
280,,,5.624,
281,,,5.622,
282,,,5.622,
283,,,5.626,
284,,,5.446,
285,,,5.064,
286,,,5.0600000000000005,
287,,,5.4719999999999995,
288,,,5.616,
289,,,5.616,
290,,,5.62,
291,,,5.62,
292,,,5.62,
293,,,5.622,
294,,,5.622,
295,,,5.622,
296,,,5.622,
297,,,5.622,
298,,,5.622,
299,,,5.492,
300,,,5.628,
301,,,5.464,
302,,,5.46,
303,,,5.478,
304,,,5.65,
305,,,5.65,
306,,,5.65,
307,,,5.65,
308,,,5.486,
309,,,5.468,
310,,,5.45,
311,,,5.656,
312,,,5.651999999999999,
313,,,5.651999999999999,
314,,,5.651999999999999,
315,,,5.662,
316,,,5.662,
317,,,5.456,
318,,,5.294,
319,,,5.296,
320,,,5.5,
321,,,5.66,
322,,,5.66,
323,,,5.651999999999999,
324,,,5.651999999999999,
325,,,5.508,
326,,,5.4879999999999995,
327,,,5.651999999999999,
328,,,5.652,
329,,,5.494000000000001,
330,,,5.28,
331,,,5.28,
332,,,5.434,
333,,,5.414,
334,,,5.648000000000001,
335,,,5.662,
336,,,5.662,
337,,,5.6659999999999995,
338,,,5.6659999999999995,
339,,,5.667999999999999,
340,,,5.667999999999999,
341,,,5.662,
342,,,5.662,
343,,,5.504,
344,,,5.662,
345,,,5.656,
346,,,5.651999999999999,
347,,,5.639999999999999,
348,,,5.639999999999999,
349,,,5.639999999999999,
350,,,5.644,
351,,,5.644,
352,,,5.642,
353,,,5.45,
354,,,5.468,
355,,,5.486,
356,,,5.476000000000001,
357,,,5.456,
358,,,5.438,
359,,,5.644,
360,,,5.474,
361,,,5.465999999999999,
362,,,5.642,
363,,,5.642,
364,,,5.642,
365,,,5.642,
366,,,5.642,
367,,,5.482000000000001,
368,,,5.652000000000001,
369,,,5.652000000000001,
370,,,5.652000000000001,
371,,,5.478,
372,,,5.65,
373,,,5.65,
374,,,5.65,
375,,,5.204,
376,,,5.448,
377,,,5.0920000000000005,
378,,,5.476000000000001,
379,,,5.446,
380,,,5.628,
381,,,5.628,
382,,,5.628,
383,,,5.6,
384,,,5.6,
385,,,5.6,
386,,,5.602,
387,,,5.6,
388,,,5.5920000000000005,
389,,,5.5920000000000005,
390,,,5.5920000000000005,
391,,,5.596,
392,,,5.42,
393,,,5.594,
394,,,5.594,
395,,,5.594,
396,,,5.574000000000001,
397,,,5.569999999999999,
398,,,5.569999999999999,
399,,,5.561999999999999,
400,,,5.561999999999999,
401,,,5.552,
402,,,5.552,
403,,,5.548,
404,,,5.544,
405,,,5.544,
406,,,5.35,
407,,,5.554,
408,,,5.542,
409,,,5.542,
410,,,5.55,
411,,,5.55,
412,,,5.36,
413,,,5.512,
414,,,5.518,
415,,,5.526000000000001,
416,,,5.526000000000001,
417,,,5.526000000000001,
418,,,5.526000000000001,
419,,,5.296,
420,,,5.312,
421,,,5.124,
422,,,5.164,
423,,,5.2,
424,,,5.2379999999999995,
425,,,5.536,
426,,,5.536,
427,,,5.532000000000001,
428,,,5.384,
429,,,5.3740000000000006,
430,,,5.356,
431,,,5.337999999999999,
432,,,5.172,
433,,,5.12,
434,,,5.0840000000000005,
435,,,5.3260000000000005,
436,,,5.531999999999999,
437,,,5.531999999999999,
438,,,5.5280000000000005,
439,,,5.5280000000000005,
440,,,5.356,
441,,,5.374,
442,,,5.525999999999999,
443,,,5.534,
444,,,5.532,
445,,,5.532,
446,,,5.532,
447,,,5.308000000000001,
448,,,5.328,
449,,,5.346000000000001,
450,,,5.384,
451,,,5.409999999999999,
452,,,5.561999999999999,
453,,,5.548,
454,,,5.548,
455,,,5.548,
456,,,5.564,
457,,,5.564,
458,,,5.564,
459,,,5.564,
460,,,5.564,
461,,,5.5600000000000005,
462,,,5.406000000000001,
463,,,5.378000000000001,
464,,,5.554,
465,,,5.554,
466,,,5.554,
467,,,5.55,
468,,,5.568,
469,,,5.5600000000000005,
470,,,5.5600000000000005,
471,,,5.5600000000000005,
472,,,5.5600000000000005,
473,,,5.5600000000000005,
474,,,5.561999999999999,
475,,,5.351999999999999,
476,,,5.558,
477,,,5.561999999999999,
478,,,5.36,
479,,,5.378,
480,,,5.406,
481,,,5.435999999999999,
482,,,5.588,
483,,,5.588,
484,,,5.588,
485,,,5.588,
486,,,5.588,
487,,,5.585999999999999,
488,,,5.441999999999999,
489,,,5.58,
490,,,5.58,
491,,,5.568,
492,,,5.578,
493,,,5.568,
494,,,5.568,
495,,,5.35,
496,,,5.368,
497,,,5.388,
498,,,5.406000000000001,
499,,,5.5600000000000005,
500,,,5.5600000000000005,
501,,,5.5600000000000005,
502,,,5.5600000000000005,
503,,,5.561999999999999,
504,,,5.38,
505,,,4.9239999999999995,
506,,,5.2139999999999995,
507,,,5.178,
508,,,5.5920000000000005,
509,,,5.5920000000000005,
510,,,5.586,
511,,,5.586,
512,,,5.586,
513,,,5.42,
514,,,5.438,
515,,,5.587999999999999,
516,,,5.587999999999999,
517,,,5.59,
518,,,5.422,
519,,,5.58,
520,,,5.434,
521,,,5.226000000000001,
522,,,5.062,
523,,,5.196,
524,,,5.16,
525,,,5.357999999999999,
526,,,5.571999999999999,
527,,,5.571999999999999,
528,,,5.571999999999999,
529,,,5.568,
530,,,5.574,
531,,,5.574,
532,,,5.574,
533,,,5.574,
534,,,5.576,
535,,,5.576,
536,,,5.576,
537,,,5.584,
538,,,5.576,
539,,,5.576,
540,,,5.58,
541,,,5.578,
542,,,5.578,
543,,,5.578,
544,,,5.578,
545,,,5.582000000000001,
546,,,5.582000000000001,
547,,,5.582000000000001,
548,,,5.582000000000001,
549,,,5.162,
550,,,5.2,
551,,,5.2299999999999995,
552,,,5.390000000000001,
553,,,5.276000000000001,
554,,,5.276000000000001,
555,,,5.398000000000001,
556,,,5.2,
557,,,5.5760000000000005,
558,,,5.5760000000000005,
559,,,5.428,
560,,,5.406000000000001,
561,,,5.5680000000000005,
562,,,5.5680000000000005,
563,,,5.372,
564,,,5.264,
565,,,5.264,
566,,,5.066,
567,,,5.212000000000001,
568,,,5.382,
569,,,5.362,
570,,,5.586,
571,,,5.428,
572,,,5.41,
573,,,5.58,
574,,,5.4,
575,,,5.572,
576,,,5.572,
577,,,5.57,
578,,,5.57,
579,,,5.566000000000001,
580,,,5.566000000000001,
581,,,5.566000000000001,
582,,,5.566000000000001,
583,,,5.566000000000001,
584,,,5.566000000000001,
585,,,5.566000000000001,
586,,,5.352,
587,,,5.358,
588,,,5.3759999999999994,
589,,,5.542,
590,,,5.542,
591,,,5.542,
592,,,5.542,
593,,,5.542,
594,,,5.540000000000001,
595,,,5.358,
596,,,5.536,
597,,,5.536,
598,,,5.536,
599,,,5.53,
600,,,5.53,
601,,,5.522,
602,,,5.356,
603,,,5.337999999999999,
604,,,5.319999999999999,
605,,,5.382,
606,,,5.526,
607,,,5.526,
608,,,5.526,
609,,,5.526,
610,,,5.526,
611,,,5.526,
612,,,5.334,
613,,,5.352,
614,,,5.37,
615,,,5.39,
616,,,5.536,
617,,,5.182,
618,,,5.182,
619,,,5.522,
620,,,5.37,
621,,,5.388,
622,,,5.53,
623,,,5.53,
624,,,5.53,
625,,,5.532,
626,,,5.532,
627,,,5.532,
628,,,5.532,
629,,,5.532,
630,,,5.546,
631,,,5.546,
632,,,5.546,
633,,,5.546,
634,,,5.394,
635,,,5.386,
636,,,5.552,
637,,,5.566,
638,,,5.566,
639,,,5.4159999999999995,
640,,,5.398,
641,,,5.38,
642,,,5.364,
643,,,5.344,
644,,,5.5600000000000005,
645,,,5.5600000000000005,
646,,,5.33,
647,,,5.346000000000001,
648,,,5.351999999999999,
649,,,5.368,
650,,,5.386000000000001,
651,,,5.540000000000001,
652,,,5.540000000000001,
653,,,5.540000000000001,
654,,,5.542,
655,,,5.55,
656,,,5.544,
657,,,5.544,
658,,,5.544,
659,,,5.392000000000001,
660,,,5.386000000000001,
661,,,5.368,
662,,,5.164,
663,,,5.377999999999999,
664,,,5.398,
665,,,5.418,
666,,,5.554,
667,,,5.564,
668,,,5.418,
669,,,5.4,
670,,,5.382,
671,,,5.362,
672,,,5.561999999999999,
673,,,5.561999999999999,
674,,,5.561999999999999,
675,,,5.561999999999999,
676,,,5.561999999999999,
677,,,5.561999999999999,
678,,,5.564000000000001,
679,,,5.562,
680,,,5.4,
681,,,5.564,
682,,,5.564,
683,,,5.564,
684,,,5.564,
685,,,5.586,
686,,,5.586,
687,,,5.586,
688,,,5.586,
689,,,5.586,
690,,,5.606,
691,,,5.606,
692,,,5.598000000000001,
693,,,5.596000000000001,
694,,,5.596000000000001,
695,,,5.602,
696,,,5.43,
697,,,5.593999999999999,
698,,,5.593999999999999,
699,,,5.593999999999999,
700,,,5.593999999999999,
701,,,5.587999999999999,
702,,,5.587999999999999,
703,,,5.586,
704,,,5.582000000000001,
705,,,5.5760000000000005,
706,,,5.414000000000001,
707,,,5.586,
708,,,5.39,
709,,,5.58,
710,,,5.58,
711,,,5.58,
712,,,5.5920000000000005,
713,,,5.584,
714,,,5.584,
715,,,5.404,
716,,,5.421999999999999,
717,,,5.588,
718,,,5.584,
719,,,5.418,
720,,,5.576,
721,,,5.576,
722,,,5.576,
723,,,5.576,
724,,,5.576,
725,,,5.584,
726,,,5.584,
727,,,5.582,
728,,,5.582,
729,,,5.582,
730,,,5.42,
731,,,5.584,
732,,,5.58,
733,,,5.58,
734,,,5.58,
735,,,5.424,
736,,,5.22,
737,,,5.39,
738,,,5.231999999999999,
739,,,5.267999999999999,
740,,,5.454,
741,,,5.606,
742,,,5.606,
743,,,5.606,
744,,,5.606,
745,,,5.610000000000001,
746,,,5.610000000000001,
747,,,5.6080000000000005,
748,,,5.6080000000000005,
749,,,5.6080000000000005,
750,,,5.6080000000000005,
751,,,5.6080000000000005,
752,,,5.604000000000001,
753,,,5.6080000000000005,
754,,,5.6080000000000005,
755,,,5.604000000000001,
756,,,5.238,
757,,,5.4639999999999995,
758,,,5.617999999999999,
759,,,5.614,
760,,,5.614,
761,,,5.624,
762,,,5.624,
763,,,5.624,
764,,,5.6259999999999994,
765,,,5.6259999999999994,
766,,,5.342,
767,,,5.459999999999999,
768,,,5.441999999999999,
769,,,5.426,
770,,,5.632,
771,,,5.632,
772,,,5.632,
773,,,5.6160000000000005,
774,,,5.6160000000000005,
775,,,5.452,
776,,,5.6160000000000005,
777,,,5.6160000000000005,
778,,,5.464,
779,,,5.442000000000001,
780,,,5.41,
781,,,5.392000000000001,
782,,,5.368,
783,,,5.594,
784,,,5.430000000000001,
785,,,5.598,
786,,,5.602,
787,,,5.602,
788,,,5.602,
789,,,5.602,
790,,,5.602,
791,,,5.430000000000001,
792,,,5.448,
793,,,5.6,
794,,,5.522,
795,,,5.516,
796,,,5.51,
797,,,5.2780000000000005,
798,,,5.078,
799,,,5.114,
800,,,5.144,
801,,,5.328,
802,,,5.4879999999999995,
803,,,5.292,
804,,,5.272,
805,,,5.254,
806,,,5.4639999999999995,
807,,,5.47,
808,,,5.47,
809,,,5.178,
810,,,5.016,
811,,,5.034000000000001,
812,,,5.186,
813,,,4.9399999999999995,
814,,,4.949999999999999,
815,,,5.031999999999999,
816,,,5.031999999999999,
817,,,5.005999999999999,
818,,,5.005999999999999,
819,,,5.004,
820,,,5.004,
821,,,5.004,
822,,,4.828,
823,,,4.772,
824,,,4.57,
825,,,4.66,
826,,,4.65,
827,,,4.640000000000001,
828,,,4.632000000000001,
829,,,4.3420000000000005,
830,,,3.9299999999999997,
831,,,4.072,
832,,,4.072,
833,,,4.0,
834,,,4.0,
835,,,4.0,
836,,,4.0,
837,,,3.6159999999999997,
838,,,3.598,
839,,,3.5799999999999996,
840,,,3.0902000000000003,
841,,,3.0722,
842,,,2.8840288000000003,
843,,,2.7060288,
844,,,2.6940288,
845,,,2.5460288,
846,,,2.1860288,
847,,,2.1920288,
848,,,2.1960288,
849,,,2.2480288,
850,,,2.2480288,
851,,,2.81,
852,,,2.81,
853,,,2.5325,
854,,,2.5325,
855,,,2.1300000000000003,
856,,,1.9525,
857,,,1.945,
858,,,1.2525285,
859,,,1.15002925,
860,,,1.1500297499999999,
861,,,1.1500305,
862,,,1.1500309999999998,
863,,,1.1500314999999999,
864,,,1.1500362499999999,
865,,,1.1500362499999999,
866,,,0.8825672499999999,
867,,,0.88256675,
868,,,0.882566,
869,,,0.8825654999999999,
870,,,0.82805925,
871,,,0.5901109999999999,
872,,,0.290111,
873,,,0.198861,
874,,,0.198861,
875,,,0.2651003333333333,
876,,,0.3975765,
877,,,0.3975765,
878,,,0.3975765,
879,,,0.3975765,
880,,,0.3975765,
881,,,0.795,
882,,,0.795,
883,,,0.65,
884,,,0.65,
885,,,9.95e-05,
886,,,0.000102,
887,,,0.000104,
888,,,0.000106,
889,,,0.000108,
890,,,0.00011,
891,,,0.000127,


==> experiments/3_llm/data/gpu.csv <==
Index,AUTO,GPU
0,,
1,,
2,,
3,,
4,,
5,,
6,,
7,,
8,,
9,,0.0
10,,0.0
11,,0.0
12,,0.0
13,,0.0
14,,0.0
15,,0.0
16,,0.0
17,,0.0
18,,0.0
19,,0.0
20,,0.0
21,,0.0
22,,0.0
23,,0.0
24,,0.0
25,,0.0
26,,0.0
27,,0.0
28,,0.0
29,,0.0
30,,0.0
31,,0.0
32,,0.0
33,,12.0
34,,13.8
35,,28.0
36,,29.6
37,,29.0
38,,26.8
39,,43.2
40,,29.4
41,,36.6
42,,33.6
43,,34.0
44,,34.6
45,,51.4
46,,49.4
47,,24.2
48,,42.4
49,,41.8
50,,35.6
51,,33.2
52,,22.4
53,,45.0
54,,39.2
55,,29.4
56,,35.4
57,,42.6
58,,32.4
59,,29.2
60,,31.8
61,,27.2
62,,22.2
63,,38.4
64,,33.0
65,,23.8
66,,36.0
67,,36.6
68,,29.6
69,,27.8
70,,36.8
71,,31.4
72,,34.4
73,,25.6
74,,25.8
75,,30.0
76,,41.4
77,,35.0
78,,20.6
79,,32.8
80,,44.2
81,,26.4
82,,40.6
83,,21.8
84,,19.0
85,,31.6
86,,46.8
87,,37.6
88,,33.8
89,0.0,25.8
90,0.0,30.4
91,0.0,29.4
92,0.0,29.8
93,0.0,31.4
94,0.0,30.4
95,0.0,28.8
96,0.0,43.4
97,0.0,38.2
98,0.0,24.4
99,0.0,31.6
100,0.0,37.0
101,0.0,54.4
102,0.0,36.8
103,0.0,32.8
104,0.0,28.0
105,0.0,30.0
106,0.0,24.4
107,0.0,35.8
108,0.0,29.4
109,0.0,31.8
110,0.0,32.4
111,0.0,19.8
112,2.2,27.8
113,0.0,36.6
114,0.0,20.6
115,0.0,18.8
116,9.4,20.2
117,9.0,12.4
118,9.0,8.2
119,2.6,2.4
120,16.4,4.0
121,7.4,6.6
122,10.0,3.6
123,16.2,4.4
124,31.0,0.0
125,20.8,0.0
126,26.2,0.0
127,19.4,0.0
128,17.2,0.0
129,16.4,0.0
130,17.8,0.0
131,21.2,0.0
132,24.4,0.0
133,26.2,0.0
134,29.8,0.0
135,38.0,0.0
136,46.6,0.0
137,35.8,0.0
138,36.2,0.0
139,52.8,0.0
140,24.6,0.0
141,38.2,0.0
142,45.2,0.0
143,25.6,0.0
144,48.8,0.0
145,34.0,0.0
146,32.2,0.0
147,28.0,0.0
148,39.6,0.0
149,27.0,0.0
150,42.4,0.0
151,47.0,0.0
152,37.6,0.0
153,35.8,0.0
154,37.4,0.0
155,35.2,0.0
156,31.0,0.0
157,33.6,0.0
158,28.0,0.0
159,42.6,0.0
160,37.6,0.0
161,37.2,0.0
162,31.6,0.0
163,30.8,0.0
164,30.6,0.0
165,26.0,0.0
166,23.0,0.0
167,31.6,0.0
168,34.2,0.0
169,26.6,0.0
170,36.2,0.0
171,39.0,0.0
172,42.6,0.0
173,33.0,0.0
174,39.6,0.0
175,36.0,0.0
176,38.8,0.0
177,53.2,0.0
178,37.8,0.0
179,38.2,0.0
180,35.2,0.0
181,27.4,0.0
182,36.4,
183,41.4,
184,32.4,
185,31.6,
186,24.2,
187,23.4,
188,20.6,
189,29.0,
190,23.2,
191,27.8,
192,30.0,
193,20.5,
194,33.0,
195,9.5,
196,16.75,
197,19.25,
198,13.0,
199,26.0,
200,14.75,
201,13.5,
202,22.25,
203,19.25,
204,18.25,
205,9.0,
206,14.0,
207,0.0,
208,0.0,
209,0.0,
210,0.0,
211,0.0,
212,0.0,
213,0.0,
214,0.0,
215,0.0,
216,0.0,
217,0.0,
218,0.0,
219,0.0,
220,0.0,
221,0.0,
222,0.0,
223,0.0,
224,0.0,
225,0.0,
226,0.0,
227,0.0,
228,0.0,
229,0.0,
230,0.0,
231,0.0,
232,0.0,
233,0.0,
234,0.0,
235,0.0,
236,0.0,
237,0.0,
238,0.0,
239,0.0,
240,0.0,
241,0.0,
242,0.0,
243,0.0,
244,0.0,
245,0.0,
246,0.0,
247,0.0,
248,0.0,
249,0.0,
250,0.0,
251,0.0,
252,0.0,
253,0.0,
254,0.0,
255,0.0,
256,0.0,
257,0.0,
258,0.0,
259,0.0,
260,0.0,
261,0.0,
262,0.0,
263,0.0,
264,0.0,


==> experiments/3_llm/data/ram.csv <==
Index,AUTO-cpu-revision,AUTO-gpu-revision,CPU,GPU
0,10.225,,10.219999999999999,6.633333333333333
1,10.225,,10.219999999999999,6.633333333333333
2,8.180423999999999,,10.219999999999999,6.633333333333333
3,8.180423999999999,,10.219999999999999,6.633333333333333
4,8.180423999999999,,10.219999999999999,6.633333333333333
5,8.180423999999999,,10.219999999999999,6.633333333333333
6,8.180423999999999,,10.219999999999999,6.633333333333333
7,8.180423999999999,,10.219999999999999,6.633333333333333
8,8.180423999999999,,10.219999999999999,6.633333333333333
9,8.180423999999999,,10.219999999999999,6.633333333333333
10,8.180423999999999,,10.219999999999999,6.636666666666667
11,8.180423999999999,,10.219999999999999,3.982956
12,8.180423999999999,,10.219999999999999,3.982956
13,8.180423999999999,,10.219999999999999,3.982956
14,8.180423999999999,,10.74,3.982956
15,8.760424,,10.74,3.982956
16,9.45,,12.12,3.982956
17,10.13,,12.819999999999999,3.982956
18,10.89,,13.6,3.982956
19,10.89,,13.6,3.982956
20,11.790000000000001,,13.6,3.982956
21,11.790000000000001,,13.6,3.982956
22,11.790000000000001,,13.6,3.982956
23,11.790000000000001,,13.6,3.982956
24,11.790000000000001,,15.12,4.714956
25,11.790000000000001,,15.12,4.714956
26,11.790000000000001,,16.46,5.372426
27,13.309999999999999,,16.46,5.372426
28,13.309999999999999,,17.72,5.372426
29,13.309999999999999,,19.1,7.278425999999999
30,13.309999999999999,,19.1,8.347999999999999
31,14.680000000000001,,20.439999999999998,8.347999999999999
32,15.940000000000001,,20.439999999999998,8.347999999999999
33,15.940000000000001,,20.439999999999998,8.347999999999999
34,15.940000000000001,,20.439999999999998,8.347999999999999
35,15.940000000000001,,20.439999999999998,8.347999999999999
36,17.04,,20.439999999999998,8.347999999999999
37,18.419999999999998,,20.439999999999998,8.347999999999999
38,18.419999999999998,,20.439999999999998,8.347999999999999
39,18.419999999999998,,20.439999999999998,8.347999999999999
40,18.419999999999998,,20.439999999999998,8.347999999999999
41,18.419999999999998,,20.439999999999998,9.030000000000001
42,18.419999999999998,,20.439999999999998,9.63
43,18.419999999999998,,20.439999999999998,9.63
44,18.419999999999998,,20.439999999999998,9.63
45,18.419999999999998,,20.439999999999998,10.228
46,18.419999999999998,,20.439999999999998,10.687999999999999
47,18.419999999999998,,20.439999999999998,10.687999999999999
48,18.419999999999998,,20.439999999999998,10.687999999999999
49,18.419999999999998,,20.439999999999998,10.687999999999999
50,18.419999999999998,,20.439999999999998,10.687999999999999
51,18.419999999999998,,20.439999999999998,10.687999999999999
52,18.419999999999998,,20.439999999999998,10.687999999999999
53,18.419999999999998,,20.439999999999998,10.687999999999999
54,18.419999999999998,,20.439999999999998,10.687999999999999
55,18.419999999999998,,20.439999999999998,10.687999999999999
56,18.419999999999998,,20.439999999999998,10.687999999999999
57,18.419999999999998,,20.439999999999998,10.687999999999999
58,18.419999999999998,,20.439999999999998,10.687999999999999
59,18.419999999999998,,20.439999999999998,10.687999999999999
60,18.419999999999998,,20.439999999999998,10.687999999999999
61,18.419999999999998,,20.439999999999998,10.687999999999999
62,18.419999999999998,,20.439999999999998,10.687999999999999
63,18.419999999999998,,20.439999999999998,10.687999999999999
64,18.419999999999998,,20.439999999999998,10.687999999999999
65,18.419999999999998,,20.439999999999998,10.687999999999999
66,18.419999999999998,,20.439999999999998,10.687999999999999
67,18.419999999999998,,20.439999999999998,10.687999999999999
68,18.419999999999998,,20.439999999999998,10.687999999999999
69,18.419999999999998,,20.439999999999998,10.687999999999999
70,18.419999999999998,,20.439999999999998,10.687999999999999
71,18.419999999999998,,20.439999999999998,10.687999999999999
72,18.419999999999998,,20.439999999999998,10.687999999999999
73,18.419999999999998,,20.439999999999998,10.687999999999999
74,18.419999999999998,,20.439999999999998,10.687999999999999
75,18.419999999999998,,20.439999999999998,10.687999999999999
76,18.419999999999998,,20.439999999999998,10.687999999999999
77,18.419999999999998,,20.439999999999998,10.687999999999999
78,18.419999999999998,,20.439999999999998,10.687999999999999
79,18.419999999999998,,20.439999999999998,10.687999999999999
80,18.419999999999998,,20.439999999999998,10.687999999999999
81,18.419999999999998,,20.439999999999998,10.687999999999999
82,18.419999999999998,,20.439999999999998,10.687999999999999
83,18.419999999999998,,20.439999999999998,10.687999999999999
84,18.419999999999998,,20.439999999999998,10.687999999999999
85,18.419999999999998,,20.439999999999998,10.687999999999999
86,18.419999999999998,,20.439999999999998,10.687999999999999
87,18.419999999999998,,20.439999999999998,10.687999999999999
88,18.419999999999998,,20.439999999999998,10.687999999999999
89,18.419999999999998,0.00244,20.439999999999998,10.687999999999999
90,18.419999999999998,0.002445,20.439999999999998,10.687999999999999
91,18.419999999999998,0.00271,20.439999999999998,10.687999999999999
92,18.419999999999998,0.00271,20.439999999999998,10.687999999999999
93,18.419999999999998,0.00271,20.439999999999998,10.687999999999999
94,18.419999999999998,0.00271,20.439999999999998,10.687999999999999
95,18.419999999999998,0.00271,20.439999999999998,10.687999999999999
96,18.419999999999998,0.00271,20.439999999999998,10.687999999999999
97,18.419999999999998,0.00271,20.439999999999998,10.687999999999999
98,18.419999999999998,0.002565,20.439999999999998,10.687999999999999
99,18.419999999999998,0.002565,20.439999999999998,10.687999999999999
100,18.419999999999998,0.00248,20.439999999999998,10.687999999999999
101,18.419999999999998,0.00248,20.439999999999998,10.687999999999999
102,18.419999999999998,0.523992,20.439999999999998,10.687999999999999
103,18.419999999999998,0.523992,20.439999999999998,10.687999999999999
104,18.419999999999998,1.111344,20.439999999999998,10.687999999999999
105,18.419999999999998,1.111344,20.439999999999998,10.687999999999999
106,18.419999999999998,1.111344,20.439999999999998,10.687999999999999
107,18.419999999999998,1.111344,20.439999999999998,10.687999999999999
108,18.419999999999998,1.9708539999999999,20.439999999999998,10.687999999999999
109,18.419999999999998,1.9708539999999999,20.439999999999998,10.687999999999999
110,18.419999999999998,2.3864259999999997,20.439999999999998,10.687999999999999
111,18.419999999999998,2.3864259999999997,20.439999999999998,10.687999999999999
112,18.419999999999998,2.3864259999999997,20.439999999999998,10.687999999999999
113,18.419999999999998,3.0479999999999996,20.439999999999998,10.687999999999999
114,18.419999999999998,3.0479999999999996,20.439999999999998,10.687999999999999
115,18.419999999999998,3.0479999999999996,20.439999999999998,10.687999999999999
116,18.419999999999998,3.7,20.439999999999998,10.687999999999999
117,18.419999999999998,3.7,20.439999999999998,10.687999999999999
118,18.419999999999998,4.4479999999999995,20.439999999999998,10.687999999999999
119,18.419999999999998,4.4479999999999995,20.439999999999998,10.687999999999999
120,18.419999999999998,4.4479999999999995,20.439999999999998,10.687999999999999
121,18.4,4.4479999999999995,20.439999999999998,10.687999999999999
122,18.4,4.4479999999999995,20.439999999999998,10.687999999999999
123,18.4,4.4479999999999995,20.439999999999998,10.687999999999999
124,18.4,4.4479999999999995,20.439999999999998,10.687999999999999
125,18.4,4.4479999999999995,20.439999999999998,10.687999999999999
126,18.4,4.4479999999999995,20.439999999999998,10.687999999999999
127,18.4,4.898,20.439999999999998,10.687999999999999
128,18.4,4.898,20.419999999999998,10.687999999999999
129,18.4,5.055999999999999,20.419999999999998,10.687999999999999
130,18.4,6.356,20.419999999999998,10.687999999999999
131,18.38,6.356,20.419999999999998,10.687999999999999
132,18.38,6.356,20.419999999999998,10.687999999999999
133,18.38,6.356,20.419999999999998,10.687999999999999
134,18.38,6.356,20.419999999999998,10.687999999999999
135,18.36,6.356,20.419999999999998,10.687999999999999
136,18.36,6.356,20.419999999999998,10.687999999999999
137,18.36,6.356,20.419999999999998,10.687999999999999
138,18.34,6.356,18.38,10.687999999999999
139,18.34,6.356,18.38,10.687999999999999
140,18.34,6.356,18.38,10.687999999999999
141,18.34,6.356,18.38,10.687999999999999
142,18.34,6.494,18.38,10.687999999999999
143,18.34,6.494,18.38,10.687999999999999
144,18.32,6.494,18.38,10.687999999999999
145,18.32,6.494,18.38,10.687999999999999
146,18.32,6.494,18.38,10.687999999999999
147,18.32,6.494,18.38,10.676
148,18.32,6.494,18.38,10.676
149,18.32,6.6579999999999995,18.38,10.676
150,18.32,6.6579999999999995,18.38,10.676
151,18.32,6.6579999999999995,18.38,10.676
152,18.32,6.6579999999999995,18.38,10.676
153,18.32,6.6579999999999995,18.38,10.676
154,18.32,6.6579999999999995,18.38,10.676
155,18.32,6.6579999999999995,18.38,10.676
156,18.32,6.6579999999999995,18.38,10.676
157,18.32,6.6579999999999995,18.38,10.676
158,18.32,6.6579999999999995,18.38,10.676
159,18.32,6.6579999999999995,18.38,10.676
160,18.32,6.6579999999999995,18.38,10.676
161,18.32,6.6579999999999995,18.38,10.676
162,18.32,6.6579999999999995,18.38,10.676
163,18.32,6.6579999999999995,18.38,10.676
164,18.32,6.6579999999999995,18.38,10.676
165,18.32,6.6579999999999995,18.38,10.676
166,18.32,6.6579999999999995,18.38,10.676
167,18.32,6.6579999999999995,18.38,10.676
168,18.32,6.6579999999999995,18.38,10.676
169,18.32,6.6579999999999995,18.38,10.676
170,18.32,6.6579999999999995,18.38,10.676
171,18.32,6.6579999999999995,18.38,9.995000000000001
172,18.32,6.6579999999999995,18.38,9.995000000000001
173,18.32,6.6579999999999995,18.38,11.113333333333335
174,18.32,6.6579999999999995,18.38,11.113333333333335
175,18.32,6.6579999999999995,18.38,13.350000000000001
176,18.32,6.6579999999999995,18.38,13.3
177,18.32,6.6579999999999995,18.38,13.3
178,18.32,6.6579999999999995,18.38,13.3
179,18.32,6.6579999999999995,18.38,13.3
180,18.32,6.6579999999999995,18.38,13.3
181,18.32,6.6579999999999995,18.38,13.3
182,18.32,6.6579999999999995,18.38,
183,18.32,6.6579999999999995,18.38,
184,18.32,6.6579999999999995,18.38,
185,18.32,6.6579999999999995,18.38,
186,18.32,6.6579999999999995,18.38,
187,18.32,6.6579999999999995,18.38,
188,18.32,6.6579999999999995,18.38,
189,18.32,6.6579999999999995,18.38,
190,18.32,6.6579999999999995,18.38,
191,18.32,6.6579999999999995,18.38,
192,18.32,6.6579999999999995,18.38,
193,20.375,6.685,18.38,
194,20.375,6.685,18.38,
195,20.375,6.685,18.38,
196,20.375,6.685,16.32,
197,20.375,6.685,16.32,
198,20.375,6.685,16.32,
199,20.375,6.685,16.32,
200,20.375,6.685,16.32,
201,20.375,6.685,16.32,
202,20.375,6.685,16.32,
203,20.375,6.685,16.32,
204,20.375,6.685,16.32,
205,20.375,6.685,16.32,
206,20.375,6.685,16.32,
207,20.375,6.685,16.32,
208,20.375,6.685,16.32,
209,20.375,6.685,16.32,
210,20.375,6.685,16.32,
211,20.375,6.685,16.32,
212,20.375,6.685,16.32,
213,20.375,6.685,16.32,
214,20.375,6.685,16.32,
215,20.375,6.685,16.32,
216,20.375,6.685,16.32,
217,20.375,6.685,16.32,
218,20.375,6.685,16.32,
219,20.375,6.685,16.32,
220,20.375,6.685,16.32,
221,20.375,6.685,16.32,
222,20.375,6.685,16.32,
223,20.375,6.685,16.32,
224,20.375,6.685,16.32,
225,20.375,6.677499999999999,16.32,
226,20.375,6.677499999999999,16.32,
227,20.375,6.677499999999999,16.32,
228,20.375,6.677499999999999,16.32,
229,20.375,6.677499999999999,16.32,
230,20.375,6.677499999999999,16.32,
231,20.375,6.677499999999999,16.32,
232,20.375,6.677499999999999,16.32,
233,20.375,6.677499999999999,16.32,
234,20.375,6.677499999999999,16.32,
235,20.375,6.677499999999999,16.32,
236,20.375,6.677499999999999,16.32,
237,20.375,6.677499999999999,16.32,
238,20.375,6.677499999999999,16.32,
239,20.375,6.677499999999999,16.32,
240,20.375,6.677499999999999,16.32,
241,20.375,6.677499999999999,16.32,
242,20.375,6.677499999999999,16.32,
243,20.400000000000002,6.676666666666667,16.32,
244,20.400000000000002,6.676666666666667,16.32,
245,20.400000000000002,6.676666666666667,16.32,
246,20.400000000000002,6.676666666666667,16.32,
247,20.400000000000002,6.676666666666667,16.32,
248,20.400000000000002,6.676666666666667,16.32,
249,20.400000000000002,6.676666666666667,16.32,
250,20.400000000000002,6.676666666666667,16.32,
251,20.400000000000002,6.676666666666667,16.32,
252,20.400000000000002,6.676666666666667,16.32,
253,20.45,6.685,16.32,
254,20.45,6.685,16.32,
255,20.45,6.685,16.32,
256,15.35,6.685,16.32,
257,15.35,6.3149999999999995,16.32,
258,15.35,6.3149999999999995,16.32,
259,15.35,6.3149999999999995,16.32,
260,15.35,6.3149999999999995,16.32,
261,15.35,6.3149999999999995,16.32,
262,15.35,6.3149999999999995,16.32,
263,10.2,6.77,16.32,
264,10.2,6.77,16.32,
265,,,16.32,
266,,,16.32,
267,,,16.32,
268,,,16.32,
269,,,16.32,
270,,,16.32,
271,,,16.32,
272,,,16.32,
273,,,16.32,
274,,,16.32,
275,,,16.32,
276,,,14.279999999999998,
277,,,14.279999999999998,
278,,,14.279999999999998,
279,,,12.26,
280,,,12.26,
281,,,12.26,
282,,,10.2,
283,,,10.2,
284,,,10.2,
285,,,10.2,
286,,,10.2,
287,,,10.2,
288,,,10.2,
289,,,10.2,
290,,,10.2,
291,,,10.2,
292,,,10.2,
293,,,10.2,
294,,,10.2,
295,,,10.2,
296,,,10.2,
297,,,10.2,
298,,,10.2,
299,,,10.2,
300,,,10.2,
301,,,10.2,
302,,,10.2,
303,,,10.2,
304,,,10.2,
305,,,10.2,
306,,,10.2,
307,,,10.2,
308,,,10.2,
309,,,10.2,
310,,,10.2,
311,,,10.2,
312,,,10.2,
313,,,10.2,
314,,,10.2,
315,,,10.2,
316,,,10.2,
317,,,10.2,
318,,,10.2,
319,,,10.2,
320,,,10.2,
321,,,10.2,
322,,,10.2,
323,,,10.2,
324,,,10.2,
325,,,10.2,
326,,,10.2,
327,,,10.2,
328,,,10.2,
329,,,10.2,
330,,,10.2,
331,,,10.2,
332,,,10.2,
333,,,10.2,
334,,,10.2,
335,,,10.2,
336,,,10.2,
337,,,10.2,
338,,,10.2,
339,,,10.2,
340,,,10.2,
341,,,10.2,
342,,,10.2,
343,,,10.2,
344,,,10.2,
345,,,10.2,
346,,,10.2,
347,,,10.2,
348,,,10.2,
349,,,10.2,
350,,,10.2,
351,,,10.2,
352,,,10.2,
353,,,10.2,
354,,,10.2,
355,,,10.2,
356,,,10.2,
357,,,10.2,
358,,,10.2,
359,,,10.2,
360,,,10.2,
361,,,10.2,
362,,,10.2,
363,,,10.2,
364,,,10.2,
365,,,10.2,
366,,,10.2,
367,,,10.2,
368,,,10.2,
369,,,10.2,
370,,,10.2,
371,,,10.2,
372,,,10.2,
373,,,10.2,
374,,,10.2,
375,,,10.2,
376,,,10.2,
377,,,10.2,
378,,,10.2,
379,,,10.2,
380,,,10.2,
381,,,10.2,
382,,,10.2,
383,,,10.2,
384,,,10.2,
385,,,10.2,
386,,,10.2,
387,,,10.2,
388,,,10.2,
389,,,10.2,
390,,,10.2,
391,,,10.2,
392,,,10.2,
393,,,10.2,
394,,,10.2,
395,,,10.2,
396,,,10.2,
397,,,10.2,
398,,,10.2,
399,,,10.2,
400,,,10.2,
401,,,10.2,
402,,,10.2,
403,,,10.2,
404,,,10.2,
405,,,10.2,
406,,,10.2,
407,,,10.2,
408,,,10.2,
409,,,10.2,
410,,,10.2,
411,,,10.2,
412,,,10.2,
413,,,10.2,
414,,,10.2,
415,,,10.2,
416,,,10.2,
417,,,10.2,
418,,,10.2,
419,,,10.2,
420,,,10.2,
421,,,10.2,
422,,,10.2,
423,,,10.2,
424,,,10.2,
425,,,10.2,
426,,,10.2,
427,,,10.2,
428,,,10.2,
429,,,10.2,
430,,,10.2,
431,,,10.2,
432,,,10.2,
433,,,10.2,
434,,,10.2,
435,,,10.2,
436,,,10.2,
437,,,10.2,
438,,,10.2,
439,,,10.2,
440,,,10.2,
441,,,10.2,
442,,,10.2,
443,,,10.2,
444,,,10.2,
445,,,10.2,
446,,,10.2,
447,,,10.2,
448,,,10.2,
449,,,10.2,
450,,,10.2,
451,,,10.2,
452,,,10.2,
453,,,10.2,
454,,,10.2,
455,,,10.2,
456,,,10.2,
457,,,10.2,
458,,,10.2,
459,,,10.2,
460,,,10.2,
461,,,10.2,
462,,,10.2,
463,,,10.2,
464,,,10.2,
465,,,10.2,
466,,,10.2,
467,,,10.2,
468,,,10.2,
469,,,10.2,
470,,,10.2,
471,,,10.2,
472,,,10.2,
473,,,10.2,
474,,,10.2,
475,,,10.2,
476,,,10.2,
477,,,10.2,
478,,,10.2,
479,,,10.2,
480,,,10.2,
481,,,10.2,
482,,,10.2,
483,,,10.2,
484,,,10.2,
485,,,10.2,
486,,,10.2,
487,,,10.2,
488,,,10.2,
489,,,10.2,
490,,,10.2,
491,,,10.2,
492,,,10.2,
493,,,10.2,
494,,,10.2,
495,,,10.2,
496,,,10.2,
497,,,10.2,
498,,,10.2,
499,,,10.2,
500,,,10.2,
501,,,10.2,
502,,,10.2,
503,,,10.2,
504,,,10.2,
505,,,10.2,
506,,,10.2,
507,,,10.2,
508,,,10.2,
509,,,10.2,
510,,,10.2,
511,,,10.2,
512,,,10.2,
513,,,10.2,
514,,,10.2,
515,,,10.2,
516,,,10.2,
517,,,10.2,
518,,,10.2,
519,,,10.2,
520,,,10.2,
521,,,10.2,
522,,,10.2,
523,,,10.2,
524,,,10.2,
525,,,10.2,
526,,,10.2,
527,,,10.2,
528,,,10.2,
529,,,10.2,
530,,,10.2,
531,,,10.2,
532,,,10.2,
533,,,10.2,
534,,,10.2,
535,,,10.2,
536,,,10.2,
537,,,10.2,
538,,,10.2,
539,,,10.2,
540,,,10.2,
541,,,10.2,
542,,,10.2,
543,,,10.2,
544,,,10.2,
545,,,10.2,
546,,,10.2,
547,,,10.2,
548,,,10.2,
549,,,10.2,
550,,,10.2,
551,,,10.2,
552,,,10.2,
553,,,10.2,
554,,,10.2,
555,,,10.2,
556,,,10.2,
557,,,10.2,
558,,,10.2,
559,,,10.2,
560,,,10.2,
561,,,10.2,
562,,,10.2,
563,,,10.2,
564,,,10.2,
565,,,10.2,
566,,,10.2,
567,,,10.2,
568,,,10.2,
569,,,10.2,
570,,,10.2,
571,,,10.2,
572,,,10.2,
573,,,10.2,
574,,,10.2,
575,,,10.2,
576,,,10.2,
577,,,10.2,
578,,,10.2,
579,,,10.2,
580,,,10.2,
581,,,10.2,
582,,,10.2,
583,,,10.2,
584,,,10.2,
585,,,10.2,
586,,,10.2,
587,,,10.2,
588,,,10.2,
589,,,10.2,
590,,,10.2,
591,,,10.2,
592,,,10.2,
593,,,10.2,
594,,,10.2,
595,,,10.2,
596,,,10.2,
597,,,10.2,
598,,,10.2,
599,,,10.2,
600,,,10.2,
601,,,10.2,
602,,,10.2,
603,,,10.2,
604,,,10.2,
605,,,10.2,
606,,,10.2,
607,,,10.2,
608,,,10.2,
609,,,10.2,
610,,,10.2,
611,,,10.2,
612,,,10.2,
613,,,10.2,
614,,,10.2,
615,,,10.2,
616,,,10.2,
617,,,10.2,
618,,,10.2,
619,,,10.2,
620,,,10.2,
621,,,10.2,
622,,,10.2,
623,,,10.2,
624,,,10.2,
625,,,10.2,
626,,,10.2,
627,,,10.2,
628,,,10.2,
629,,,10.2,
630,,,10.2,
631,,,10.2,
632,,,10.2,
633,,,10.2,
634,,,10.2,
635,,,10.2,
636,,,10.2,
637,,,10.2,
638,,,10.2,
639,,,10.2,
640,,,10.2,
641,,,10.2,
642,,,10.2,
643,,,10.2,
644,,,10.2,
645,,,10.2,
646,,,10.2,
647,,,10.2,
648,,,10.2,
649,,,10.2,
650,,,10.2,
651,,,10.2,
652,,,10.2,
653,,,10.2,
654,,,10.2,
655,,,10.2,
656,,,10.2,
657,,,10.2,
658,,,10.2,
659,,,10.2,
660,,,10.2,
661,,,10.2,
662,,,10.2,
663,,,10.2,
664,,,10.2,
665,,,10.2,
666,,,10.2,
667,,,10.2,
668,,,10.2,
669,,,10.2,
670,,,10.2,
671,,,10.2,
672,,,10.2,
673,,,10.2,
674,,,10.2,
675,,,10.2,
676,,,10.2,
677,,,10.2,
678,,,10.2,
679,,,10.2,
680,,,10.2,
681,,,10.2,
682,,,10.2,
683,,,10.2,
684,,,10.2,
685,,,10.2,
686,,,10.2,
687,,,10.2,
688,,,10.2,
689,,,10.2,
690,,,10.2,
691,,,10.2,
692,,,10.2,
693,,,10.2,
694,,,10.2,
695,,,10.2,
696,,,10.2,
697,,,10.2,
698,,,10.2,
699,,,10.2,
700,,,10.2,
701,,,10.2,
702,,,10.2,
703,,,10.2,
704,,,10.2,
705,,,10.2,
706,,,10.2,
707,,,10.2,
708,,,10.2,
709,,,10.2,
710,,,10.2,
711,,,10.2,
712,,,10.2,
713,,,10.2,
714,,,10.2,
715,,,10.2,
716,,,10.2,
717,,,10.2,
718,,,10.2,
719,,,10.2,
720,,,10.2,
721,,,10.2,
722,,,10.2,
723,,,10.2,
724,,,10.2,
725,,,10.2,
726,,,10.2,
727,,,10.2,
728,,,10.2,
729,,,10.2,
730,,,10.2,
731,,,10.2,
732,,,10.2,
733,,,10.2,
734,,,10.2,
735,,,10.2,
736,,,10.2,
737,,,10.2,
738,,,10.2,
739,,,10.2,
740,,,10.2,
741,,,10.2,
742,,,10.2,
743,,,10.2,
744,,,10.2,
745,,,10.2,
746,,,10.2,
747,,,10.2,
748,,,10.2,
749,,,10.2,
750,,,10.2,
751,,,10.2,
752,,,10.2,
753,,,10.2,
754,,,10.2,
755,,,10.2,
756,,,10.2,
757,,,10.2,
758,,,10.2,
759,,,10.2,
760,,,10.2,
761,,,10.2,
762,,,10.2,
763,,,10.2,
764,,,10.2,
765,,,10.2,
766,,,10.2,
767,,,10.2,
768,,,10.2,
769,,,10.2,
770,,,10.2,
771,,,10.2,
772,,,10.2,
773,,,10.2,
774,,,10.2,
775,,,10.2,
776,,,10.2,
777,,,10.2,
778,,,10.2,
779,,,10.2,
780,,,10.2,
781,,,10.2,
782,,,10.2,
783,,,10.2,
784,,,10.2,
785,,,10.2,
786,,,10.2,
787,,,10.2,
788,,,10.2,
789,,,10.2,
790,,,10.2,
791,,,10.2,
792,,,10.2,
793,,,10.2,
794,,,10.2,
795,,,10.2,
796,,,10.2,
797,,,10.2,
798,,,10.2,
799,,,10.2,
800,,,10.2,
801,,,10.2,
802,,,10.2,
803,,,10.2,
804,,,10.2,
805,,,10.2,
806,,,10.2,
807,,,10.2,
808,,,10.2,
809,,,10.2,
810,,,10.2,
811,,,10.2,
812,,,10.2,
813,,,10.2,
814,,,10.2,
815,,,10.2,
816,,,10.2,
817,,,10.2,
818,,,10.2,
819,,,10.2,
820,,,10.2,
821,,,10.2,
822,,,10.2,
823,,,10.2,
824,,,10.2,
825,,,10.2,
826,,,10.2,
827,,,10.2,
828,,,10.2,
829,,,10.2,
830,,,10.2,
831,,,10.2,
832,,,10.2,
833,,,10.2,
834,,,10.2,
835,,,10.2,
836,,,10.2,
837,,,10.2,
838,,,10.2,
839,,,10.2,
840,,,10.2,
841,,,10.2,
842,,,10.2,
843,,,10.2,
844,,,10.2,
845,,,10.2,
846,,,10.2,
847,,,10.2,
848,,,10.2,
849,,,10.2,
850,,,10.2,
851,,,10.174999999999999,
852,,,10.174999999999999,
853,,,10.174999999999999,
854,,,10.174999999999999,
855,,,10.174999999999999,
856,,,10.174999999999999,
857,,,10.174999999999999,
858,,,10.174999999999999,
859,,,10.174999999999999,
860,,,10.174999999999999,
861,,,10.174999999999999,
862,,,10.174999999999999,
863,,,10.174999999999999,
864,,,10.174999999999999,
865,,,10.174999999999999,
866,,,10.174999999999999,
867,,,10.174999999999999,
868,,,10.174999999999999,
869,,,10.174999999999999,
870,,,10.174999999999999,
871,,,10.174999999999999,
872,,,10.174999999999999,
873,,,10.174999999999999,
874,,,10.174999999999999,
875,,,10.166666666666666,
876,,,10.149999999999999,
877,,,10.149999999999999,
878,,,10.149999999999999,
879,,,10.149999999999999,
880,,,10.149999999999999,
881,,,10.2,
882,,,10.2,
883,,,10.2,
884,,,10.2,
885,,,10.2,
886,,,10.2,
887,,,10.2,
888,,,10.2,
889,,,10.2,
890,,,10.2,
891,,,10.2,


==> experiments/3_llm/data/response_time.csv <==
Index,response_time,cost
1,1598.0793476104736,6.0727015209198e-05
2,1635.304880142212,6.214158544540406e-05
3,1632.954216003418,6.205226020812989e-05
4,2283.3456993103027,8.67671365737915e-05
5,1499.6846199035645,5.698801555633545e-05
6,1421.1249351501465,5.4002747535705566e-05
7,2949.778127670288,0.00011209156885147094
8,1362.3476028442383,5.176920890808106e-05
9,2095.2529907226562,7.961961364746094e-05
10,1308.1889629364014,4.971118059158326e-05
11,1325.509262084961,5.036935195922852e-05
12,1340.9318923950195,5.095541191101074e-05
13,1518.6048030853271,5.770698251724244e-05
14,4615.143966674805,0.0001753754707336426
15,1539.3386363983154,5.849486818313599e-05
16,2210.9878540039062,8.401753845214843e-05
17,2155.300998687744,8.190143795013427e-05
18,1538.8959884643555,5.847804756164551e-05
19,1573.2143878936768,5.9782146739959726e-05
20,1362.2352123260498,5.1764938068389894e-05
21,1213.078212738037,4.6096972084045414e-05
22,1337.361764907837,5.0819747066497805e-05
23,1587.7535343170166,6.033463430404663e-05
24,1352.574062347412,5.139781436920166e-05
25,3079.585886001587,0.00011702426366806031
26,1462.1163845062256,5.556042261123657e-05
27,1233.2764148712158,4.6864503765106206e-05
28,1372.0478534698486,5.213781843185425e-05
29,1622.7864742279053,6.16658860206604e-05
30,1289.0068531036377,4.898226041793823e-05
31,1356.102180480957,5.1531882858276365e-05
32,1446.4098453521729,5.4963574123382565e-05
33,1677.7808666229248,6.375567293167115e-05
34,1664.1374588012695,6.323722343444825e-05
35,1301.7772674560547,4.9467536163330075e-05
36,1572.1481800079346,5.974163084030152e-05
37,1356.492805480957,5.154672660827637e-05
38,2358.0240726470947,8.960491476058961e-05
39,1677.32515335083,6.373835582733154e-05
40,1545.3777313232422,5.8724353790283205e-05
41,3867.4160480499268,0.0001469618098258972
42,1524.1211414337158,5.791660337448121e-05
43,1309.3035221099854,4.975353384017945e-05
44,1849.7836589813232,7.029177904129028e-05
45,1401.1152267456055,5.324237861633301e-05
46,1395.723533630371,5.3037494277954104e-05
47,1444.5662021636963,5.489351568222046e-05
48,1348.3388900756836,5.123687782287598e-05
49,1498.144817352295,5.692950305938721e-05
50,993.5610294342041,3.775531911849976e-05
51,996.819257736206,3.787913179397583e-05
52,978.294563293457,3.7175193405151366e-05
53,966.9384002685547,3.674365921020508e-05
54,1153.911828994751,4.384864950180054e-05
55,1380.6021690368652,5.2462882423400884e-05
56,1249.0644931793213,4.746445074081421e-05
57,926.0932445526123,3.519154329299927e-05
58,1025.3332614898682,3.8962663936614993e-05
59,915.0562286376953,3.477213668823243e-05
60,1150.0697612762451,4.370265092849732e-05
61,809.571647644043,3.076372261047364e-05
62,843.000602722168,3.2034022903442386e-05
63,660.5046272277832,2.5099175834655763e-05
64,870.8323001861572,3.309162740707397e-05
65,1126.527500152588,4.280804500579834e-05
66,530.0770282745361,2.0142927074432377e-05
67,246.43445014953613,3.277578186988831e-05
68,141.55445098876953,1.882674198150635e-05
69,153.1008243560791,2.0362409639358522e-05
70,153.58495712280273,2.0426799297332765e-05
71,137.8945827484131,1.8339979505538943e-05
72,148.0663776397705,1.969282822608948e-05
73,171.31261825561523,2.2784578227996826e-05
74,153.82494926452637,2.0458718252182007e-05
75,143.36895942687988,1.9068071603775024e-05
76,183.36071968078613,2.4386975717544558e-05
77,161.51351928710938,2.148129806518555e-05
78,168.90969276428223,2.2464989137649538e-05
79,153.82938385009766,2.045930805206299e-05
80,178.58099937438965,2.3751272916793826e-05
81,192.60478019714355,2.5616435766220095e-05
82,146.6844081878662,1.950902628898621e-05
83,139.94770050048828,1.861304416656494e-05
84,182.20224380493164,2.423289842605591e-05
85,146.93560600280762,1.9542435598373412e-05
86,141.50691032409668,1.8820419073104858e-05
87,168.05405616760254,2.235118947029114e-05
88,168.43852996826172,2.240232448577881e-05
89,177.45556831359863,2.360159058570862e-05
90,143.7448024749756,1.9118058729171756e-05
91,158.05606842041016,2.102145709991455e-05
92,166.93758964538574,2.2202699422836303e-05
93,141.98541641235352,1.8884060382843017e-05
94,142.49401092529297,1.8951703453063963e-05
95,170.167875289917,2.263232741355896e-05
96,162.38579750061035,2.159731106758118e-05
97,150.76580047607422,2.005185146331787e-05
98,175.58765411376953,2.335315799713135e-05
99,167.23108291625977,2.224173402786255e-05
100,150.2915382385254,1.998877458572388e-05
101,144.87810134887695,1.9268787479400636e-05
102,142.22049713134766,1.891532611846924e-05
103,136.6487979888916,1.8174290132522583e-05
104,144.30618286132812,1.919272232055664e-05
105,179.10022735595703,2.382033023834229e-05
106,142.96984672546387,1.9014989614486696e-05
107,137.4570369720459,1.8281785917282103e-05
108,231.63518905639648,3.0807480144500736e-05
109,137.91255950927734,1.8342370414733888e-05
110,147.73707389831543,1.9649030828475953e-05
111,143.05119514465332,1.902580895423889e-05
112,151.64117813110352,2.0168276691436768e-05
113,138.48366737365723,1.841832776069641e-05
114,143.1281566619873,1.9036044836044313e-05
115,205.58476448059082,2.734277367591858e-05
116,144.48895454406738,1.921703095436096e-05
117,202.95987129211426,2.6993662881851197e-05
118,160.65988540649414,2.136776475906372e-05
119,152.68092155456543,2.03065625667572e-05
120,157.505464553833,2.0948226785659794e-05
121,164.8906707763672,2.1930459213256835e-05
122,140.34180641174316,1.866546025276184e-05
123,181.0122013092041,2.4074622774124144e-05
124,172.2611427307129,2.2910731983184815e-05
125,144.23775672912598,1.9183621644973757e-05
126,142.55948066711426,1.8960410928726198e-05
127,279.46362495422363,3.716866211891174e-05
128,170.36442756652832,2.2658468866348266e-05
129,198.28639030456543,2.6372089910507205e-05
130,143.63131523132324,1.9102964925765993e-05
131,195.26472091674805,2.597020788192749e-05
132,140.36970138549805,1.866917028427124e-05
133,158.111572265625,2.1028839111328126e-05
134,140.2193546295166,1.864917416572571e-05
135,149.2091178894043,1.9844812679290774e-05
136,172.1785545349121,2.289974775314331e-05
137,137.10284233093262,1.823467803001404e-05
138,139.84947204589844,1.859997978210449e-05
139,142.43755340576172,1.894419460296631e-05
140,135.70904731750488,1.804930329322815e-05
141,167.64087677001953,2.22962366104126e-05
142,161.31577491760254,2.145499806404114e-05
143,163.65070343017578,2.176554355621338e-05
144,142.7258014678955,1.8982531595230104e-05
145,212.96324729919434,2.8324111890792847e-05
146,158.28838348388672,2.1052355003356933e-05
147,168.61228942871094,2.2425434494018553e-05
148,147.14794158935547,1.9570676231384278e-05
149,187.89396286010742,2.498989706039429e-05
150,149.13263320922852,1.9834640216827394e-05
151,140.3273105621338,1.8663532304763795e-05
152,146.52743339538574,1.9488148641586304e-05
153,158.14251899719238,2.103295502662659e-05
154,222.83830642700195,2.963749475479126e-05
155,159.91005897521973,2.1268037843704225e-05
156,192.2138214111328,2.5564438247680663e-05
157,139.88885879516602,1.8605218219757083e-05
158,206.47997856140137,2.7461837148666384e-05
159,154.6060562133789,2.0562605476379396e-05
160,154.04534339904785,2.0488030672073365e-05
161,139.04166221618652,1.8492541074752807e-05
162,158.61248970031738,2.1095461130142213e-05
163,156.31356239318848,2.078970379829407e-05
164,140.66948890686035,1.8709042024612428e-05
165,141.07294082641602,1.876270112991333e-05
166,168.46742630004883,2.2406167697906494e-05
167,149.0530490875244,1.982405552864075e-05
168,172.22070693969727,2.2905354022979736e-05
169,153.4952163696289,2.0414863777160646e-05
170,154.7774314880371,2.0585398387908935e-05
171,154.64072227478027,2.0567216062545776e-05
172,150.29520988464355,1.9989262914657596e-05
173,155.088472366333,2.062676682472229e-05
174,150.67787170410156,2.004015693664551e-05
175,164.06540870666504,2.182069935798645e-05
176,148.70481491088867,1.9777740383148193e-05
177,138.90142440795898,1.847388944625855e-05
178,165.7125949859619,2.2039775133132936e-05
179,143.91822814941406,1.9141124343872074e-05
180,149.34229850769043,1.9862525701522828e-05
181,218.64080429077148,2.907922697067261e-05
182,178.70965003967285,2.376838345527649e-05
183,161.02495193481445,2.1416318607330324e-05
184,159.259033203125,2.1181451416015627e-05
185,155.2293300628662,2.0645500898361207e-05
186,139.34588432312012,1.8533002614974975e-05
187,141.93954467773438,1.887795944213867e-05
188,169.52524185180664,2.2546857166290286e-05
189,150.98652839660645,2.0081208276748658e-05
190,145.06282806396484,1.9293356132507324e-05
191,152.54616737365723,2.0288640260696413e-05
192,137.37773895263672,1.8271239280700683e-05
193,165.4440402984619,2.2004057359695435e-05
194,146.8656063079834,1.9533125638961793e-05
195,174.33276176452637,2.3186257314682007e-05
196,138.62266540527344,1.8436814498901367e-05
197,159.4010829925537,2.1200344038009643e-05
198,151.35960578918457,2.0130827569961546e-05
199,154.0884494781494,2.0493763780593874e-05
200,213.84363174438477,2.8441203022003175e-05
201,150.86679458618164,2.006528367996216e-05
202,176.28016471862793,2.3445261907577514e-05
203,180.53827285766602,2.4011590290069582e-05
204,148.09184074401855,1.9696214818954467e-05
205,164.6751880645752,2.1901800012588503e-05
206,171.02441787719727,2.274624757766724e-05
207,139.52813148498535,1.8557241487503055e-05
208,142.65661239624023,1.8973329448699952e-05
209,153.56097221374512,2.0423609304428103e-05
210,158.3972454071045,2.10668336391449e-05
211,158.2192897796631,2.1043165540695194e-05
212,218.45054626464844,2.9053922653198243e-05
213,143.34449768066406,1.9064818191528322e-05
214,151.96051597595215,2.0210748624801637e-05
215,143.25499534606934,1.9052914381027224e-05
216,166.66278839111328,2.2166150856018067e-05
217,159.37414169311523,2.1196760845184326e-05
218,206.2429428100586,2.7430311393737794e-05
219,149.1713047027588,1.983978352546692e-05
220,152.05698013305664,2.0223578357696532e-05
221,138.9324188232422,1.8478011703491212e-05
222,184.010648727417,2.447341628074646e-05
223,160.83941459655762,2.1391642141342164e-05
224,152.70400047302246,2.0309632062911987e-05
225,177.06708908081055,2.3549922847747802e-05
226,142.02556610107422,1.8889400291442874e-05
227,151.08370780944824,2.009413313865662e-05
228,198.49920272827148,2.6400393962860108e-05
229,154.4729232788086,2.0544898796081545e-05
230,144.7340488433838,1.9249628496170043e-05
231,150.38785934448242,2.0001585292816163e-05
232,135.6179714202881,1.8037190198898315e-05
233,146.1550235748291,1.943861813545227e-05
234,156.18572235107422,2.0772701072692874e-05
235,143.95813941955566,1.9146432542800903e-05
236,164.3441677093506,2.185777430534363e-05
237,169.15221214294434,2.2497244215011598e-05
238,208.50887298583984,2.77316801071167e-05
239,153.36308479309082,2.039729027748108e-05
240,156.73894882202148,2.084628019332886e-05
241,143.12925338745117,1.9036190700531005e-05
242,160.5299472808838,2.1350482988357548e-05
243,156.6575527191162,2.0835454511642457e-05
244,156.9481372833252,2.0874102258682252e-05
245,209.03396606445312,2.7801517486572267e-05
246,151.2765884399414,2.011978626251221e-05
247,302.6370048522949,4.025072164535523e-05
248,139.5401954650879,1.855884599685669e-05
249,158.95977020263672,2.1141649436950686e-05
250,164.8198127746582,2.1921035099029544e-05
251,137.97831535339355,1.8351115942001345e-05
252,191.2464141845703,2.5435773086547852e-05
253,182.1861743927002,2.4230761194229126e-05
254,181.93058967590332,2.419676842689514e-05
255,166.54043197631836,2.2149877452850343e-05
256,153.76324653625488,2.0450511789321903e-05
257,156.41889572143555,2.080371313095093e-05
258,161.70086860656738,2.1506215524673463e-05
259,137.21919059753418,1.8250152349472047e-05
260,200.75292587280273,2.6700139141082765e-05
261,164.1118049621582,2.1826870059967043e-05
262,150.12764930725098,1.996697735786438e-05
263,154.37159538269043,2.0531422185897828e-05
264,140.89360237121582,1.8738849115371703e-05
265,159.30256843566895,2.1187241601943972e-05
266,146.34027481079102,1.9463256549835205e-05
267,186.60149574279785,2.4817998933792116e-05
268,153.10359001159668,2.036277747154236e-05
269,146.3061809539795,1.9458722066879273e-05
270,158.7021827697754,2.1107390308380125e-05
271,148.32677841186523,1.9727461528778075e-05
272,149.79629516601562,1.9922907257080077e-05
273,183.60843658447266,2.4419922065734863e-05
274,143.51520538330078,1.9087522315979007e-05
275,143.40343475341797,1.907265682220459e-05
276,146.3925838470459,1.9470213651657104e-05
277,139.36080932617188,1.853498764038086e-05
278,136.3636016845703,1.8136359024047854e-05
279,159.65194702148438,2.1233708953857424e-05
280,152.20894813537598,2.0243790102005007e-05
281,196.5015411376953,2.6134704971313477e-05
282,141.92428588867188,1.887593002319336e-05
283,156.46939277648926,2.081042923927307e-05
284,146.3390350341797,1.94630916595459e-05
285,146.3984489440918,1.947099370956421e-05
286,136.785888671875,1.8192523193359375e-05
287,157.464599609375,2.0942791748046875e-05
288,181.6235065460205,2.4155926370620728e-05
289,161.3095760345459,2.1454173612594605e-05
290,155.9593677520752,2.0742595911026002e-05
291,141.6438102722168,1.8838626766204832e-05
292,201.57241821289062,2.6809131622314454e-05
293,161.13824844360352,2.143138704299927e-05
294,153.14364433288574,2.0368104696273805e-05
295,157.66019821166992,2.0968806362152102e-05
296,143.23430061340332,1.9050161981582643e-05
297,148.72608184814453,1.9780568885803225e-05
298,145.75161933898926,1.938496537208557e-05
299,137.44354248046875,1.8279991149902344e-05
300,153.22394371032715,2.0378784513473512e-05
301,177.81376838684082,2.364923119544983e-05
302,193.32585334777832,2.5712338495254518e-05
303,138.54236602783203,1.8426134681701663e-05
304,152.05035209655762,2.0222696828842164e-05
305,144.16041374206543,1.91733350276947e-05
306,149.0490436553955,1.9823522806167603e-05
307,194.72393989562988,2.5898284006118778e-05
308,164.4886016845703,2.1876984024047852e-05
309,164.4301414489746,2.1869208812713624e-05
310,142.07797050476074,1.8896370077133177e-05
311,154.69937324523926,2.057501664161682e-05
312,141.62120819091797,1.883562068939209e-05
313,153.0609130859375,2.035710144042969e-05
314,155.62138557434082,2.069764428138733e-05
315,160.70213317871094,2.1373383712768557e-05
316,144.1218376159668,1.9168204402923586e-05
317,264.0270233154297,3.5115594100952155e-05
318,155.5555820465088,2.0688892412185672e-05
319,146.8818187713623,1.953528189659119e-05
320,140.23094177246094,1.8650715255737304e-05
321,150.83518028259277,2.0061078977584838e-05
322,138.24520111083984,1.83866117477417e-05
323,215.2540683746338,2.8628791093826295e-05
324,147.91054725646973,1.9672102785110475e-05
325,182.2714328765869,2.4242100572586062e-05
326,172.0529079437256,2.2883036756515503e-05
327,179.23879623413086,2.3838759899139406e-05
328,146.08068466186523,1.9428731060028077e-05
329,153.89742851257324,2.046835799217224e-05
330,140.3996467590332,1.8673153018951418e-05
331,158.57949256896973,2.1091072511672975e-05
332,150.97217559814453,2.0079299354553223e-05
333,141.5698528289795,1.8828790426254275e-05
334,136.9576930999756,1.821537318229675e-05
335,139.34555053710938,1.8532958221435546e-05
336,150.95882415771484,2.0077523612976075e-05
337,146.5221405029297,1.9487444686889652e-05
338,152.01334953308105,2.021777548789978e-05
339,146.4550495147705,1.9478521585464478e-05
340,181.77123069763184,2.4175573682785038e-05
341,141.59879684448242,1.8832639980316163e-05
342,143.17903518676758,1.904281167984009e-05
343,137.7927303314209,1.832643313407898e-05
344,153.28383445739746,2.0386749982833864e-05
345,152.46071815490723,2.027727551460266e-05
346,160.8295440673828,2.1390329360961915e-05
347,203.52458953857422,2.7068770408630373e-05
348,161.82332038879395,2.1522501611709595e-05
349,149.14169311523438,1.983584518432617e-05
350,241.56126976013184,3.2127648878097533e-05
351,150.34527778625488,1.9995921945571902e-05
352,158.30388069152832,2.1054416131973266e-05
353,150.95200538635254,2.007661671638489e-05
354,148.39801788330078,1.9736936378479006e-05
355,154.986572265625,2.0613214111328128e-05
356,156.63633346557617,2.0832632350921632e-05
357,148.093843460083,1.969648118019104e-05
358,157.6496124267578,2.096739845275879e-05
359,144.5988655090332,1.9231649112701418e-05
360,161.97733879089355,2.154298605918884e-05
361,141.6299819946289,1.8836787605285645e-05
362,156.58812522888184,2.0826220655441283e-05
363,146.6322898864746,1.9502094554901124e-05
364,146.83613777160645,1.9529206323623658e-05
365,157.61475563049316,2.096276249885559e-05
366,146.25697135925293,1.945217719078064e-05
367,144.36283111572266,1.9200256538391115e-05
368,172.48945236206055,2.294109716415405e-05
369,141.4907932281494,1.8818275499343873e-05
370,170.0214385986328,2.2612851333618164e-05
371,168.20573806762695,2.2371363162994387e-05
372,152.03289985656738,2.0220375680923463e-05
373,160.4074001312256,2.1334184217453005e-05
374,153.25727462768555,2.038321752548218e-05
375,340.6769275665283,4.531003136634827e-05
376,195.02720832824707,2.5938618707656863e-05
377,149.47481155395508,1.9880149936676027e-05
378,154.97522354125977,2.061170473098755e-05
379,166.2698745727539,2.211389331817627e-05
380,163.8249397277832,2.1788716983795165e-05
381,135.78133583068848,1.8058917665481566e-05
382,137.46142387390137,1.8282369375228882e-05
383,166.29810333251953,2.21176477432251e-05
384,194.8751449584961,2.591839427947998e-05
385,138.79055976867676,1.845914444923401e-05
386,163.60177993774414,2.175903673171997e-05
387,158.39381217956543,2.1066377019882204e-05
388,141.60737991333008,1.8833781528472903e-05
389,152.97093391418457,2.034513421058655e-05
390,467.95949935913086,6.22386134147644e-05
391,140.50445556640625,1.8687092590332034e-05
392,166.49680137634277,2.214407458305359e-05
393,153.24864387512207,2.0382069635391236e-05
394,150.88720321655273,2.0067998027801515e-05
395,139.9092674255371,1.8607932567596435e-05
396,139.1191005706787,1.850284037590027e-05
397,174.25742149353027,2.3176237058639526e-05
398,153.43995094299316,2.0407513475418092e-05
399,156.66379928588867,2.0836285305023193e-05
400,154.00142669677734,2.048218975067139e-05
401,140.08135795593262,1.863082060813904e-05
402,143.07518005371094,1.9028998947143556e-05
403,143.23678016662598,1.9050491762161254e-05
404,159.22021865844727,2.1176289081573487e-05
405,146.33817672729492,1.9462977504730227e-05
406,159.20958518981934,2.1174874830245972e-05
407,170.33791542053223,2.265494275093079e-05
408,155.55334091186523,2.0688594341278076e-05
409,146.2475299835205,1.9450921487808227e-05
410,144.22345161437988,1.9181719064712526e-05
411,166.99419021606445,2.2210227298736574e-05
412,142.48156547546387,1.8950048208236695e-05
413,217.1114444732666,2.887582211494446e-05
414,161.79466247558594,2.1518690109252932e-05
415,148.7715721130371,1.9786619091033934e-05
416,165.59467315673828,2.2024091529846193e-05
417,279.8609733581543,3.722150945663452e-05
418,139.7770881652832,1.8590352725982665e-05
419,151.4479637145996,2.0142579174041752e-05
420,147.6097583770752,1.9632097864151002e-05
421,139.07842636108398,1.849743070602417e-05
422,137.8591537475586,1.8335267448425294e-05
423,143.4095859527588,1.907347493171692e-05
424,142.30518341064453,1.8926589393615722e-05
425,157.74297714233398,2.097981595993042e-05
426,149.84416961669922,1.9929274559020998e-05
427,147.5605010986328,1.9625546646118165e-05
428,142.2128677368164,1.8914311408996584e-05
429,156.05335235595703,2.0755095863342286e-05
430,136.5403652191162,1.815986857414246e-05
431,143.26210021972656,1.9053859329223636e-05
432,138.03234100341797,1.835830135345459e-05
433,181.97126388549805,2.4202178096771244e-05
434,174.72758293151855,2.3238768529891968e-05
435,189.18514251708984,2.516162395477295e-05
436,152.6494026184082,2.030237054824829e-05
437,137.48221397399902,1.828513445854187e-05
438,177.325439453125,2.3584283447265628e-05
439,170.5662727355957,2.268531427383423e-05
440,142.22025871276855,1.8915294408798218e-05
441,141.30473136901855,1.879352927207947e-05
442,143.89400482177734,1.9137902641296387e-05
443,151.46427154541016,2.014474811553955e-05
444,141.98884963989258,1.8884517002105715e-05
445,138.8746738433838,1.8470331621170043e-05
446,141.32943153381348,1.8796814393997193e-05
447,188.96212577819824,2.5131962728500368e-05
448,147.59421348571777,1.9630030393600465e-05
449,212.54234313964844,2.8268131637573242e-05
450,140.15116691589355,1.8640105199813844e-05
451,139.59240913391113,1.856579041481018e-05
452,164.45865631103516,2.1873001289367676e-05
453,146.33913040161133,1.946310434341431e-05
454,151.08256340026855,2.0093980932235717e-05
455,141.0022258758545,1.8753296041488647e-05
456,140.83166122436523,1.873061094284058e-05
457,165.30208587646484,2.1985177421569824e-05
458,140.47679901123047,1.8683414268493655e-05
459,158.4425926208496,2.1072864818573e-05
460,151.0037899017334,2.0083504056930544e-05
461,137.78653144836426,1.8325608682632446e-05
462,251.15747451782227,3.3403944110870366e-05
463,150.5603790283203,2.00245304107666e-05
464,141.36319160461426,1.8801304483413697e-05
465,143.80927085876465,1.91266330242157e-05
466,155.89885711669922,2.0734547996520996e-05
467,168.34416389465332,2.2389773797988892e-05
468,170.89285850524902,2.272875018119812e-05
469,141.94869995117188,1.8879177093505862e-05
470,147.6123809814453,1.9632446670532228e-05
471,142.89555549621582,1.9005108880996706e-05
472,153.19437980651855,2.037485251426697e-05
473,156.5807342529297,2.082523765563965e-05
474,141.06411933898926,1.8761527872085573e-05
475,151.664400100708,2.0171365213394165e-05
476,149.46908950805664,1.9879388904571535e-05
477,135.78414916992188,1.805929183959961e-05
478,193.29614639282227,2.5708387470245364e-05
479,148.33316802978516,1.972831134796143e-05
480,153.87825965881348,2.0465808534622194e-05
481,144.09546852111816,1.9164697313308717e-05
482,138.5545253753662,1.842775187492371e-05
483,170.9550380706787,2.273702006340027e-05
484,157.68132209777832,2.0971615839004517e-05
485,190.89393615722656,2.538889350891113e-05
486,147.97234535217285,1.968032193183899e-05
487,152.8123378753662,2.032404093742371e-05
488,144.20642852783203,1.917945499420166e-05
489,156.47220611572266,2.0810803413391115e-05
490,147.7708339691162,1.965352091789246e-05
491,139.77456092834473,1.859001660346985e-05
492,161.7213249206543,2.1508936214447023e-05
493,169.34003829956055,2.2522225093841555e-05
494,147.46370315551758,1.9612672519683837e-05
495,140.28563499450684,1.865798945426941e-05
496,155.92594146728516,2.0738150215148927e-05
497,209.90424156188965,2.7917264127731324e-05
498,135.7980251312256,1.8061137342453e-05
499,147.87731170654297,1.9667682456970218e-05


==> experiments/4_idle/data/cpu.csv <==
Index,AUTO-first-cpu-revision,AUTO-gpu-revision,AUTO-second-cpu-revision,CPU,GPU
0,0.0,,,7.47e-05,3.145e-05
1,0.0,,,7.37e-05,3.1025e-05
2,0.0,,,7.267499999999999e-05,3.06e-05
3,0.0,,,7.17e-05,3.0479999999999996e-05
4,0.0,,,6.133333333333332e-05,1.7885e-05
5,0.0,,,5.9999999999999995e-05,1.74125e-05
6,0.0,,,5.863333333333333e-05,1.4065e-05
7,0.0,,,5.135e-05,1.36925e-05
8,0.0,,,5.085e-05,1.3287500000000001e-05
9,0.0,,,5.04e-05,1.29125e-05
10,0.0,,,4.99e-05,1.2540000000000002e-05
11,0.0,,,3.0399999999999997e-05,1.2145e-05
12,0.00177,,,2.95e-05,1.177e-05
13,0.001885,,,0.00099425,1.13725e-05
14,0.0020299999999999997,,,0.0010688,1.1e-05
15,0.0021799999999999996,,,0.0011432999999999999,1.0625e-05
16,0.0023299999999999996,,,0.00242,8.809999999999999e-06
17,0.0024749999999999998,,,0.00224,2.3433333333333335e-06
18,0.0026249999999999997,,,0.00219,0.0
19,0.0027749999999999997,,,0.00231,0.0
20,0.002673333333333333,,,0.0024300000000000003,0.0
21,0.0025924999999999998,,,0.00255,0.0
22,0.002594,,,0.002673333333333333,0.0011133333333333334
23,0.002502,,,0.0022933333333333334,0.0011833333333333333
24,0.0025900000000000003,,,0.00186125,0.0012533333333333335
25,0.002472,,,0.0019372500000000002,0.00132
26,0.002532,,,0.0020135,0.001865
27,0.0025900000000000003,,,0.0020895,0.00196
28,0.00265,,,0.00216575,0.0020525
29,0.0027099999999999997,,,0.0022094000000000003,0.0021425
30,0.00277,,,0.0022864,0.002235
31,0.002828,,,0.0020692,0.00233
32,0.002888,,,0.0021322,0.0024224999999999997
33,0.00295,,,0.002197,0.0025174999999999998
34,0.003008,,,0.0022618,0.0026125
35,0.003068,,,0.0021868,0.0027025
36,0.0028339999999999997,,,0.0020396,0.0026
37,0.0026760000000000004,,,0.0020805999999999997,0.0026875000000000002
38,0.0027359999999999997,,,0.0020966,0.002295
39,0.002792,,,0.0020285999999999998,0.00233
40,0.0028539999999999998,,,0.0020626,0.0023625
41,0.002912,,,0.0021206000000000003,0.0018448
42,0.0029679999999999997,,,0.0021592,0.0017766000000000001
43,0.003026,,,0.0021958000000000004,0.0015742
44,0.00276,,,0.0022324,0.0016137999999999999
45,0.0028179999999999998,,,0.002271,0.0016554
46,0.002808,,,0.0023076000000000004,0.0016992
47,0.002866,,,0.0021262000000000004,0.0016288000000000001
48,0.002836,,,0.0021468,0.0016704
49,0.002896,,,0.0021694,0.001708
50,0.002844,,,0.0021122,0.0017478
51,0.002898,,,0.0021328000000000002,0.0017854000000000001
52,0.002958,,,0.0020914,0.0018208000000000002
53,0.003014,,,0.0021200000000000004,0.0018623999999999997
54,0.003068,,,0.0021406,0.001898
55,0.0031219999999999998,,,0.0021792,0.0019396
56,0.00318,,,0.0022386000000000007,0.0019771999999999997
57,0.003236,0.0033900000000000002,,0.0022436,0.0019008
58,0.003201999999999999,0.00369,,0.0022429999999999998,0.0016764000000000002
59,0.0032440000000000004,0.0039900000000000005,,0.0022788,0.0017079999999999999
60,0.003268,0.00428,,0.0022788,0.0016516
61,0.002486,0.00458,,0.0022788,0.0016834000000000003
62,0.001179,0.00487,,0.0007672,0.001711
63,0.001195,0.00493,,0.0007874000000000001,0.0017405999999999997
64,0.0012010000000000002,0.00521,,0.0007906,0.0017722000000000003
65,0.001207,0.005485,,0.0007936,0.0017837999999999999
66,0.0012499999999999998,0.005764999999999999,,0.0007966000000000001,0.0017989999999999998
67,0.001292,0.00604,,0.0007995999999999999,0.0011288
68,0.001348,0.006320000000000001,,0.0008028,0.0004984000000000001
69,0.001348,0.00595,,0.0008058000000000001,0.0004997999999999999
70,0.001348,0.0062,,0.0007798,0.0005013999999999999
71,0.0013019999999999998,0.00645,,0.0007968,0.000503
72,0.001186,0.006705,,0.0007968,0.0005028
73,0.0010858,0.00696,,0.0008084000000000001,0.000503
74,0.0010577999999999998,0.006920000000000001,,0.0008114,0.0005013999999999999
75,0.0010654,0.00716,,0.0007928000000000001,0.0004974
76,0.0010689999999999999,0.0074,,0.0008024,0.0004958
77,0.0010726,0.00764,,0.0008314,0.0005134
78,0.0009998,0.007880000000000002,,0.0007145999999999999,0.0005134
79,0.0010026,0.00812,,0.0007116,0.0005134
80,0.0009492000000000001,0.007126666666666667,,0.0007086,0.0005132
81,0.0009040000000000001,0.006826666666666666,,0.0007056,0.0005132
82,0.0009269999999999999,0.006999999999999999,,0.0007023999999999999,0.0004554
83,0.0009458000000000001,0.007173333333333333,,0.0006734,0.00046080000000000003
84,0.0009634,0.007343333333333334,,0.0006791999999999999,0.00048120000000000004
85,0.0009194000000000001,0.007516666666666667,,0.0006762000000000001,0.00048479999999999997
86,0.0009194000000000001,0.007693333333333332,,0.000673,0.0004988
87,0.0009174,0.007863333333333333,,0.0006699999999999999,0.0005152000000000001
88,0.0009028000000000002,0.00913,,0.0006670000000000001,0.0004996
89,0.0009350000000000001,0.00869,,0.0006656,0.0004978
90,0.0009272000000000001,0.00885,,0.0006746,0.0005006
91,0.0009316000000000001,0.009043333333333334,,0.0006222,0.0004988
92,0.0009298,0.009203333333333334,,0.0006178,0.00048319999999999993
93,0.0008906000000000001,0.00936,,0.0006124000000000001,0.0004798
94,0.0008870000000000001,0.009553333333333332,,0.0006984000000000001,0.0004984
95,0.0008836,0.009713333333333334,,0.0006954,0.00048120000000000004
96,0.0007918,0.010873333333333332,,0.0006954,0.00048120000000000004
97,0.0007311999999999999,0.011099999999999999,,0.0006902,0.0004776
98,0.0006902,0.010443333333333332,,0.0006902,0.0004739999999999999
99,0.0006839999999999999,0.011106666666666667,,0.0006802,0.0005290000000000001
100,0.0006839999999999999,0.00945,,0.0006802,0.0005290000000000001
101,0.0006839999999999999,0.0097,,0.0006866000000000001,0.0005086
102,0.0006839999999999999,0.008664,,0.0006846,0.0005093999999999999
103,0.0006553399999999999,0.008887999999999998,,0.0006826,0.00051
104,0.0005845399999999999,0.008688,,0.0006808000000000001,0.0005248
105,0.00054234,0.008872000000000001,,0.0006788,0.0005258000000000001
106,0.00051474,0.008577999999999999,,0.0006768000000000001,0.0005258000000000001
107,0.00051854,0.008673999999999998,,0.0006972,0.000527
108,0.00041926,0.009268000000000002,,0.0007072000000000001,0.0005232
109,0.00042342,0.009423999999999998,,0.0006768,0.0005232
110,0.00039640000000000004,0.009558,,0.0010773999999999998,0.0005245999999999998
111,0.00042313999999999996,0.009715999999999999,,0.0010853999999999998,0.0005245999999999998
112,0.00041706,0.00983,,0.0010634,0.0005098
113,0.00041326000000000004,0.00998,,0.0010734,0.000523
114,0.00040946000000000005,0.010134,,0.0010918,0.0005068
115,0.00040566000000000007,0.010268000000000001,,0.0011018,0.000505
116,0.0003484,0.009942000000000001,,0.0011118,0.0005032
117,0.0003484,0.010124000000000001,,0.0011166000000000001,0.000485
118,0.0002928,0.010206000000000002,,0.0011266,0.0004890000000000001
119,0.00029047999999999997,0.010288,,0.0011335999999999998,0.0004744
120,0.00029047999999999997,0.010850000000000002,,0.0011435999999999998,0.0005004
121,0.00028872,0.010978,,0.0011536,0.000513
122,0.00028838,0.011104,,0.0011508,0.0005166
123,0.00024578,0.011151999999999999,,0.0011190000000000002,0.0005147999999999999
124,0.00024578,0.01064,,0.000997,0.0005386
125,0.00024578,0.01082,,0.001005,0.0005386
126,0.00022557999999999996,0.010866,,0.001013,0.0005386
127,0.00022557999999999996,0.010912,,0.00107,0.0005398
128,0.00021947999999999998,0.011428,,0.0010832,0.0005414
129,0.00021722,0.011382,,0.0010946,0.0005412
130,0.0002114,0.011464,,0.001106,0.0005412
131,0.00021504000000000003,0.011546,,0.001099,0.0005412
132,0.00015524,0.011640000000000001,,0.0011022,0.0005051999999999999
133,0.00016064,0.01174,,0.0011056,0.000507
134,0.0001561,0.011252000000000002,,0.001116,0.0005076000000000001
135,0.0001124,0.011394,,0.0011194,0.000491
136,0.00011250000000000001,0.011556,,0.0007322,0.0004946
137,0.00011260000000000003,0.01168,,0.0007662000000000001,0.0004904
138,0.00010608,0.011748,,0.000775,0.000494
139,0.00010910000000000002,0.011748,,0.0007806,0.0004976000000000001
140,0.00010990000000000002,0.01216,,0.0007762,0.0005142
141,0.00010397999999999998,0.012240000000000001,,0.0007924000000000001,0.000516
142,0.00010352,0.012320000000000001,,0.000795,0.0004896
143,0.00010263999999999998,0.01242,,0.0007978000000000001,0.000488
144,9.894000000000001e-05,0.0125,,0.0008005999999999999,0.0005176
145,8.126e-05,0.01258,,0.0008032000000000001,0.0005332
146,8.116000000000002e-05,0.012759999999999999,,0.0007706,0.0005188
147,8.028000000000001e-05,0.012759999999999999,,0.0007700000000000001,0.0005314
148,8.012000000000001e-05,0.012259999999999998,,0.0007693999999999999,0.0005314
149,7.431999999999999e-05,0.0123,,0.0007781999999999999,0.0005314
150,7.413999999999999e-05,0.01234,,0.0007340000000000001,0.0005334000000000001
151,6.716e-05,0.012025999999999998,,0.000737,0.0005342000000000001
152,6.7e-05,0.012025999999999998,,0.0007608000000000001,0.0005342000000000001
153,6.4236e-05,0.012,,0.0007911999999999999,0.0005178
154,6.4402e-05,0.01196,,0.0008133999999999999,0.0005394
155,6.427999999999999e-05,0.011874000000000001,,0.0008133999999999999,0.0005394
156,6.415799999999999e-05,0.011412,,0.0008133999999999999,0.0005394
157,5.5316000000000004e-05,0.012010000000000002,,0.0007624,0.0005394
158,5.2674000000000004e-05,0.011928,,0.0007622,0.0005394
159,4.6874e-05,0.011906,,0.0007865999999999999,0.0005126
160,4.9631999999999995e-05,0.011682000000000001,,0.0007838,0.0005144
161,4.927e-05,0.01248,,0.000781,0.0005017999999999999
162,4.888799999999999e-05,0.012559999999999998,,0.0007784000000000001,0.0004996
163,4.6128e-05,0.012559999999999998,,0.0007844,0.0005156
164,4.6086e-05,0.0126,,0.000796,0.0005136
165,4.2924e-05,0.013000000000000001,,0.0007692,0.0004922
166,4.17e-05,0.013000000000000001,,0.0007638,0.0005158
167,4.17e-05,0.013000000000000001,,0.0007581999999999999,0.0005174
168,4.17e-05,0.01302,,0.0007368,0.0005288000000000001
169,4e-05,0.01302,,0.000687,0.0005288000000000001
170,3.984e-05,0.012620000000000001,,0.000671,0.0005098
171,3.97e-05,0.0123,,0.0007228,0.000508
172,2.998e-05,0.01254,,0.0007228,0.00052
173,2.966e-05,0.01204,,0.0007228,0.00052
174,2.9339999999999997e-05,0.01204,,0.0007392,0.00052
175,2.904e-05,0.01204,,0.0007365999999999999,0.000516
176,2.29e-05,0.01204,,0.0007348000000000001,0.0005
177,2.29e-05,0.01204,,0.0006894000000000001,0.0005152000000000001
178,2.29e-05,0.01204,,0.0006894000000000001,0.0005152000000000001
179,3.206666666666667e-05,0.01162,,0.0006657999999999999,0.0005152000000000001
180,3.186666666666667e-05,0.011122,,0.0006867999999999999,0.000516
181,3.1633333333333334e-05,0.011122,0.000686,0.0006867999999999999,0.000516
182,3.1433333333333336e-05,0.01144,0.0007084999999999999,0.000703,0.0005156000000000001
183,2.6833333333333336e-05,0.011462,0.0007314999999999999,0.001079,0.0005156000000000001
184,2.623333333333333e-05,0.011462,0.0007555,0.0010932,0.0005136
185,2.5666666666666666e-05,0.011005999999999998,0.0007785,0.0011091999999999999,0.0005136
186,1.2766666666666668e-05,0.010686,0.000802,0.0011232,0.0005138
187,1.2466666666666667e-05,0.009788,0.000825,0.0011233999999999999,0.0005112000000000001
188,1.2133333333333335e-05,0.010288,0.0008485,0.001174,0.0005158
189,1.1833333333333334e-05,0.010188,0.0008715,0.0011899999999999999,0.000519
190,1.15e-05,0.010188,0.0008955,0.001183,0.000519
191,1.68e-05,0.010188,0.0009185,0.0011964,0.0005242000000000001
192,1.6250000000000002e-05,0.010188,0.000909,0.0012196,0.0005266
193,6e-06,0.010188,0.0007866666666666667,0.0010816,0.0005266
194,5.85e-06,0.010088,0.0008089999999999999,0.0010852,0.0005084
195,5.7000000000000005e-06,0.010088,0.0008323333333333334,0.001071,0.0005064000000000001
196,5.55e-06,0.0087992,0.000854,0.0011218,0.0005222000000000001
197,5.4e-06,0.0087342,0.0008753333333333333,0.001106,0.0005188
198,5.25e-06,0.0087342,0.0009006666666666667,0.001118,0.0005212
199,5.0999999999999995e-06,0.008634199999999998,0.00118075,0.0011216000000000002,0.0005212
200,4.929999999999999e-06,0.008006999999999998,0.0012312500000000001,0.0011336000000000002,0.0005212
201,4.775e-06,0.008009599999999999,0.0012839999999999998,0.0010970000000000003,0.000519
202,4.62e-06,0.008012199999999999,0.00139675,0.0011075999999999998,0.000519
203,4.465e-06,0.0068687999999999996,0.0014422499999999997,0.0011226,0.000519
204,,0.0062494000000000004,0.00149,0.0011236000000000002,0.0005026
205,,0.006252000000000001,0.0015852499999999999,0.0011386000000000002,0.0005058
206,,0.0061346,0.0016255,0.0011535999999999999,0.0005212000000000001
207,,0.006145199999999999,0.00168225,0.0011686,0.0004868
208,,0.0061351999999999995,0.0016707499999999997,0.0011836000000000001,0.00048659999999999996
209,,0.0061232,0.0017014999999999999,0.0011764,0.0005064
210,,0.0061132,0.0017372499999999999,0.0010777999999999999,0.000523
211,,0.0060612,0.00177325,0.0010805999999999997,0.0005254
212,,0.0060512,0.001809,0.00107,0.0005275999999999999
213,,0.0060392,0.0015622499999999998,0.0010728,0.0005275999999999999
214,,0.00555508,0.0015624999999999999,0.0010756,0.0005321999999999999
215,,0.00518648,0.001565,0.0010784,0.0005145999999999999
216,,0.0051684800000000005,0.00155325,0.0010640000000000003,0.0005128
217,,0.00422448,0.0015525,0.0010848,0.000511
218,,0.0039486,0.00146675,0.0010826,0.0005277999999999999
219,,0.0035263199999999995,0.0014835,0.0010804,0.0005045999999999999
220,,0.00352604,0.00150275,0.0010761999999999998,0.0005064
221,,0.0034259399999999997,0.0016450000000000002,0.0014282000000000001,0.0005082
222,,0.003431959999999999,0.0015975,0.0014750000000000002,0.000511
223,,0.0027419600000000003,0.00167,0.0014865999999999998,0.0005128
224,,0.00276996,0.0016825,0.0011092,0.000527
225,,0.00279596,0.001695,0.0011292,0.0005131999999999999
226,,0.00282196,0.001705,0.0011512000000000002,0.0005108
227,,0.0028479600000000005,0.0017175000000000003,0.0011712,0.000509
228,,0.00287596,0.00179,0.0011912,0.0004898
229,,0.0029019600000000003,0.0018140000000000003,0.0011882,0.0005250000000000001
230,,0.00264796,0.0018360000000000002,0.0012102000000000003,0.0005250000000000001
231,,0.0018912199999999997,0.001859,0.0011866,0.0005250000000000001
232,,0.0013971199999999997,0.0017444000000000001,0.0012232,0.0005226
233,,0.00136744,0.0017658,0.001261,0.0005246
234,,0.0013422400000000002,0.0017850000000000001,0.0012790000000000002,0.0005246
235,,0.00111224,0.0018064,0.001291,0.0005244000000000001
236,,0.00111224,0.0018278000000000003,0.001342,0.0005244000000000001
237,,0.00111224,0.001954,0.001168,0.0004984
238,,0.00111224,0.001988,0.001058,0.0005002
239,,0.00111224,0.002012,0.0010391999999999999,0.0005020000000000001
240,,0.00111224,0.0020359999999999996,0.0010238,0.0004898
241,,0.00111224,0.002062,0.0010588,0.0005112000000000001
242,,0.00111224,0.002078,0.001087,0.0005130000000000001
243,,0.0007322399999999999,0.0021040000000000004,0.0010582,0.0005272
244,,0.0007322399999999999,0.002136,0.0010655999999999999,0.0005272
245,,0.0007308799999999999,0.00215,0.0010722,0.0005272
246,,0.00072668,0.001626,0.0010815999999999998,0.0005239999999999999
247,,0.0007112399999999999,0.001626,0.0011086,0.0005239999999999999
248,,0.0007127999999999999,0.001638,0.0011158,0.0005266
249,,0.00071076,0.0016479999999999997,0.0011252,0.0005288
250,,0.00061476,0.0016580000000000002,0.0011324,0.0005288
251,,0.00060276,0.001668,0.0011395999999999997,0.0005292
252,,0.00059276,0.0015738000000000002,0.001209,0.0005292
253,,0.00015175999999999997,0.0015782,0.001219,0.000531
254,,0.00015175999999999997,0.0015944,0.001105,0.000531
255,,0.00015175999999999997,0.0016088,0.001113,0.0005358
256,,0.00015175999999999997,0.0016232,0.0011032,0.0005318
257,,0.00015175999999999997,0.0016628,0.0011324,0.0005318
258,,0.00015175999999999997,0.001638,0.0011235999999999998,0.0005352
259,,0.00015175999999999997,0.0015019999999999999,0.0011346,0.0005352
260,,0.00014868,0.0011664000000000002,0.0011398,0.0005352
261,,0.00014648,0.001265,0.0011389999999999998,0.0005329999999999999
262,,0.00014622000000000002,0.0012737999999999998,0.001087,0.0005329999999999999
263,,4.6120000000000006e-05,0.001274,0.0011172,0.0005329999999999999
264,,4.47e-05,0.001286,0.001139,0.0005329999999999999
265,,4.448000000000001e-05,0.0012939999999999998,0.0011354000000000002,0.0005350000000000001
266,,4.18e-05,0.001302,0.0008446,0.0005350000000000001
267,,4.0560000000000005e-05,0.001232,0.0008446,0.0005382
268,,4.001999999999999e-05,0.001278,0.0008446,0.0005382
269,,3.948e-05,0.001286,0.0008446,0.0005260000000000001
270,,3.7640000000000006e-05,0.0012619999999999997,0.0007924000000000001,0.0005226
271,,3.734e-05,0.001304,0.0007924000000000001,0.0005208
272,,3.426e-05,0.001306,0.0008344000000000001,0.0005018
273,,3.372e-05,0.0013599999999999997,0.0008344000000000001,0.0004823999999999999
274,,3.3140000000000005e-05,0.001364,0.0008344000000000001,0.0005096
275,,3.0600000000000005e-05,0.001308,0.0008344000000000001,0.0005248000000000001
276,,2.6960000000000006e-05,0.0013139999999999998,0.0008344000000000001,0.0005248000000000001
277,,2.808e-05,0.0013139999999999998,0.0008344000000000001,0.0005248000000000001
278,,2.5920000000000003e-05,0.0012959999999999998,0.0008124000000000001,0.0005252
279,,2.546e-05,0.001346,0.0008098000000000001,0.000523
280,,2.5e-05,0.0013399999999999998,0.0008074000000000001,0.000523
281,,2.454e-05,0.001342,0.0008049999999999999,0.000523
282,,3.0075e-05,0.001338,0.000801,0.0004972
283,,2.95e-05,0.0013319999999999999,0.0010076,0.000499
284,,2.8925e-05,0.001328,0.0010149999999999998,0.0005006
285,,2.835e-05,0.0013234,0.0010132,0.0004988
286,,2.775e-05,0.0013187999999999997,0.0010266,0.0004971999999999999
287,,2.58e-05,0.0013139999999999998,0.001042,0.0004942
288,,2.5574999999999998e-05,0.001192,0.0010464,0.0004928
289,,2.535e-05,0.001196,0.001083,0.0005144
290,,1.9075e-05,0.001238,0.001099,0.0005174000000000001
291,,2.5166666666666664e-05,0.0012701999999999998,0.001117,0.0005174000000000001
292,,2.8599999999999997e-05,0.001412,0.001133,0.0005174000000000001
293,,2.8599999999999997e-05,0.00142,0.001151,0.0005162000000000001
294,,2.8599999999999997e-05,0.00142,0.001167,0.0005162000000000001
295,,1.6e-05,0.0013759999999999998,0.0011811999999999999,0.0004932000000000001
296,,1.591e-05,0.001372,0.0012012,0.0004966
297,,1.5799999999999998e-05,0.0013679999999999999,0.0012192,0.0005136
298,,1.5694999999999998e-05,0.001372,0.0012232,0.0005002
299,,1.5584999999999997e-05,0.001424,0.001243,0.000516
300,,1.5475e-05,0.001424,0.0012590000000000001,0.0005124
301,,1.5365e-05,0.001424,0.0012174,0.000507
302,,1.5254999999999999e-05,0.001424,0.001238,0.0005044
303,,1.5144999999999998e-05,0.001424,0.001082,0.0005058
304,,1.5034999999999998e-05,0.001432,0.0010846,0.0004902
305,,1.4924999999999999e-05,0.0014259999999999998,0.0010570000000000002,0.0005092000000000001
306,,1.4815e-05,0.0014199999999999998,0.0010746,0.0005092000000000001
307,,1.4704999999999999e-05,0.001426,0.0011098000000000002,0.0005092000000000001
308,,2.1899999999999997e-05,0.001426,0.0011382000000000002,0.0005092000000000001
309,,2.1899999999999997e-05,0.001426,0.0011382000000000002,0.0005092000000000001
310,,2.1899999999999997e-05,0.001414,0.0011382000000000002,0.0005092000000000001
311,,2.1899999999999997e-05,0.001418,0.0010562,0.000507
312,,2.1899999999999997e-05,0.001418,0.0010642,0.000507
313,,,0.001418,0.0010722000000000001,0.000492
314,,,0.001418,0.0010862,0.0004936000000000001
315,,,0.001418,0.0010942,0.0004718
316,,,0.0014199999999999998,0.0011021999999999998,0.0004580000000000001
317,,,0.0013319999999999999,0.0010827999999999999,0.00046280000000000003
318,,,0.001422,0.0010876,0.00046440000000000007
319,,,0.0012398,0.0011097999999999998,0.0004670000000000001
320,,,0.0012482,0.0010998,0.0004688
321,,,0.0012586,0.0010992,0.0005168000000000001
322,,,0.0012668,0.0010828,0.0005208000000000001
323,,,0.0012332,0.0011088,0.0005208000000000001
324,,,0.0012418,0.0011062000000000003,0.0005208000000000001
325,,,0.0013282,0.0007594,0.0005068
326,,,0.0013327999999999999,0.0007714,0.0005051999999999999
327,,,0.0013374,0.000786,0.0005034
328,,,0.0013419999999999999,0.0007830000000000001,0.0005017999999999999
329,,,0.0013460000000000002,0.0007802,0.0004999999999999999
330,,,0.00135,0.0007772,0.00046499999999999997
331,,,0.001278,0.0008608000000000001,0.0004668
332,,,0.001272,0.0008753999999999999,0.00048019999999999996
333,,,0.0012162,0.0008753999999999999,0.00048020000000000007
334,,,0.0012582,0.0008753999999999999,0.000514
335,,,0.0012422,0.0008753999999999999,0.0005204000000000001
336,,,0.001272,0.0008722000000000001,0.0005224
337,,,0.001264,0.0008446,0.0005224
338,,,0.0011658,0.0008418,0.0005224
339,,,0.0012266,0.000839,0.0005224
340,,,0.0013540000000000002,0.000809,0.0005224
341,,,0.001396,0.0008128000000000001,0.000521
342,,,0.0014060000000000001,0.0008074000000000001,0.000521
343,,,0.0014060000000000001,0.0007384000000000001,0.000521
344,,,0.0014060000000000001,0.000772,0.000521
345,,,0.0014060000000000001,0.0007522,0.0005198000000000001
346,,,0.0014060000000000001,0.0007496,0.0005198000000000001
347,,,0.0014060000000000001,0.0007472,0.0005008
348,,,0.0014060000000000001,0.0006894,0.0005028000000000001
349,,,0.0014160000000000002,0.0006448000000000001,0.0005012
350,,,0.00142,0.0006642,0.0005006
351,,,0.00141,0.0010572,0.000499
352,,,0.001424,0.0011068,0.00048140000000000005
353,,,0.001422,0.0011889999999999997,0.00047559999999999996
354,,,0.001422,0.0012069999999999997,0.00045899999999999994
355,,,0.001422,0.0012229999999999997,0.00047420000000000003
356,,,0.001422,0.0012409999999999997,0.00047100000000000006
357,,,0.0014160000000000002,0.0012569999999999999,0.00046740000000000003
358,,,0.0014160000000000002,0.0012749999999999997,0.0004854000000000001
359,,,0.0014059999999999997,0.0011927999999999997,0.0004836
360,,,0.0014059999999999997,0.0011902,0.0004818
361,,,0.0014059999999999997,0.0012062,0.00048000000000000007
362,,,0.0014059999999999997,0.0012242,0.0004594
363,,,0.0014059999999999997,0.0012682,0.0004576
364,,,0.00141,0.0012558,0.0004574
365,,,0.001406,0.0010336000000000002,0.0004548
366,,,0.0013111999999999998,0.0010014,0.0004956
367,,,0.0012732,0.0010301999999999998,0.0004938
368,,,0.0013219999999999998,0.0010420000000000002,0.000492
369,,,0.001324,0.0010538,0.0004902
370,,,0.001362,0.001065,0.0004936000000000001
371,,,0.001356,0.0010428,0.00046439999999999996
372,,,0.001408,0.0010517999999999999,0.00046439999999999996
373,,,0.001408,0.001061,0.00046239999999999996
374,,,0.001408,0.0010930000000000002,0.000466
375,,,0.001408,0.0014778,0.0004844
376,,,0.001358,0.0015622000000000001,0.00048259999999999997
377,,,0.0012469999999999998,0.0016002,0.0004808
378,,,0.001251,0.0016382,0.000479
379,,,0.0013069999999999998,0.0016642,0.0004778
380,,,0.001354,0.001675,0.0005158000000000001
381,,,0.0013579999999999998,0.0017121999999999999,0.0005126
382,,,0.001364,0.0015732000000000003,0.0005142
383,,,0.00133,0.0015994000000000002,0.0005152000000000001
384,,,0.001372,0.0015873999999999999,0.000516
385,,,0.0013659999999999998,0.0016213999999999998,0.000516
386,,,0.001404,0.0016576,0.000516
387,,,0.001404,0.0014636,0.0005166
388,,,0.001404,0.0014394,0.0005166
389,,,0.0013580000000000003,0.0015258000000000001,0.0004964
390,,,0.001424,0.0014106000000000001,0.0004923999999999999
391,,,0.001424,0.0014272000000000002,0.0004906000000000001
392,,,0.001424,0.0014420000000000001,0.0004888
393,,,0.001424,0.0014547999999999998,0.000487
394,,,0.001424,0.0011538000000000002,0.0004938
395,,,0.001382,0.0011750000000000003,0.0004536
396,,,0.001378,0.0011442,0.00043400000000000003
397,,,0.0013180000000000002,0.0011582,0.00045979999999999995
398,,,0.001376,0.0011722000000000002,0.0004632
399,,,0.001384,0.0011842,0.0004666
400,,,0.001374,0.0012064,0.00047020000000000005
401,,,0.001428,0.0012204000000000002,0.00048760000000000003
402,,,0.0014359999999999998,0.0012344000000000003,0.0004946
403,,,0.001382,0.0012464000000000002,0.0004963999999999999
404,,,0.0013759999999999998,0.0012604000000000003,0.0004982
405,,,0.0013739999999999998,0.0011250000000000001,0.000504
406,,,0.0013679999999999999,0.0011284,0.0005058
407,,,0.001364,0.0011318,0.0005076
408,,,0.0013579999999999998,0.0011052,0.0005094
409,,,0.001354,0.0010984,0.0005112000000000001
410,,,0.0013479999999999998,0.0010650000000000002,0.000476
411,,,0.0013499999999999999,0.0010458,0.0004762
412,,,0.0012959999999999998,0.0010536,0.0004762000000000001
413,,,0.0012959999999999998,0.0010612000000000002,0.0004684
414,,,0.0012967999999999999,0.0011496,0.0004522
415,,,0.0013396,0.0011604,0.0004909999999999999
416,,,0.0013264,0.0011732,0.0004928
417,,,0.0013152,0.0012114,0.0004916
418,,,0.00131,0.0012096,0.0004915999999999999
419,,,0.001257,0.0012156,0.0004914
420,,,0.0012538,0.0012156,0.0004932
421,,,0.001388,0.0012156,0.000495
422,,,0.001432,0.0012156,0.0004968
423,,,0.001432,0.0011408000000000002,0.0004986
424,,,0.001392,0.0007564000000000001,0.0005004
425,,,0.001396,0.0007284,0.0005162
426,,,0.001434,0.0007334,0.0005147999999999999
427,,,0.001434,0.000711,0.0005108000000000001
428,,,0.001426,0.0007032,0.0005108000000000001
429,,,0.001426,0.0007082,0.0005108000000000001
430,,,0.001426,0.0007319999999999999,0.00047860000000000003
431,,,0.001426,0.000735,0.0004738
432,,,0.0013208,0.0007379999999999999,0.00047540000000000006
433,,,0.0012448,0.0007656,0.00044320000000000004
434,,,0.0011908,0.0007456,0.0004374
435,,,0.001162,0.0007425999999999999,0.00043539999999999996
436,,,0.0010770000000000003,0.0006858,0.00043359999999999997
437,,,0.0010548,0.0006714,0.0004318
438,,,0.0010544,0.0006714,0.0004298
439,,,0.0010536,0.0006714,0.000428
440,,,0.0009884,0.0006547999999999999,0.0004424
441,,,0.0009910000000000001,0.0006528,0.00043860000000000004
442,,,0.0009936,0.0006476,0.0004352
443,,,0.0010294000000000002,0.0006476,0.0004346
444,,,0.0008320000000000001,0.0006252,0.0003934
445,,,0.0007993999999999999,0.0005808,0.00040480000000000003
446,,,0.0007955999999999999,0.0005808,0.0004032
447,,,0.000779,0.0005494,0.00040160000000000006
448,,,0.0007664,0.0005494,0.0003802
449,,,0.0007635999999999999,0.000439,0.00037860000000000004
450,,,0.0006322,0.0004124,0.0003646
451,,,0.0006293999999999999,0.0004065999999999999,0.00036300000000000004
452,,,0.0006263999999999999,0.0003682,0.0003614
453,,,0.0006236,0.0003692,0.0003542
454,,,0.0006207999999999999,0.00037,0.0003414
455,,,0.0006179999999999998,0.00034999999999999994,0.0003284
456,,,0.000615,0.00033659999999999994,0.0003284
457,,,0.0006123999999999999,0.00034539999999999994,0.0002698
458,,,0.0005838,0.00034539999999999994,0.00025459999999999995
459,,,0.0005813999999999999,0.00034539999999999994,0.00024099999999999998
460,,,0.0005789999999999999,0.000307,0.0002474
461,,,0.0005008,0.000307,0.0002474
462,,,0.0004824,0.000307,0.00023319999999999998
463,,,0.00040280000000000003,0.0002974,0.00023319999999999998
464,,,0.0003876,0.0002966,0.00022339999999999998
465,,,0.0003244,0.0002956,0.00020480000000000004
466,,,0.0003248,0.00027079999999999997,0.00020480000000000004
467,,,0.0003012,0.00026900000000000003,0.00020480000000000004
468,,,0.0003012,0.0002634,0.00020480000000000004
469,,,0.0002664,0.00028250000000000004,0.00020480000000000004
470,,,0.0002664,0.0002385,0.00020480000000000004
471,,,0.0002664,0.00022124999999999998,0.0001974
472,,,0.0002622,0.00022,0.00019099999999999998
473,,,0.00026159999999999996,0.000219,0.00018180000000000003
474,,,0.00019944,0.00020725,0.00016094000000000001
475,,,0.00018852,0.00022275,0.00010422
476,,,0.00014188,0.00022275,0.00010449999999999999
477,,,0.00014214,0.00022275,8.074e-05
478,,,0.00014292,0.00017833333333333332,8.318e-05
479,,,0.00010487999999999999,0.00017733333333333335,6.686000000000001e-05
480,,,8.292e-05,0.000188,6.482e-05
481,,,7.280000000000001e-05,0.000188,6.487999999999999e-05
482,,,7.379999999999999e-05,0.000188,7.226000000000002e-05
483,,,8.31e-05,,7.188000000000001e-05
484,,,,,7.242e-05
485,,,,,7.3e-05
486,,,,,6.96e-05
487,,,,,7.11e-05
488,,,,,7.25e-05
489,,,,,7.259999999999999e-05


==> experiments/4_idle/data/ram.csv <==
Index,AUTO-first-cpu-revision,AUTO-gpu-revision,AUTO-second-cpu-revision,CPU,GPU
0,0.016066666666666667,0.016,,0.026400000000000003,0.0161
1,0.013104999999999999,0.016,,0.026400000000000003,0.0161
2,0.012083999999999998,0.016,,0.02396,0.0161
3,0.012083999999999998,0.016,,0.02396,0.0161
4,0.012083999999999998,0.016,,0.02396,0.0161
5,0.012083999999999998,0.016,,0.02396,0.0161
6,0.012083999999999998,0.016,,0.02396,0.0161
7,0.012083999999999998,0.016,,0.02396,0.017225
8,0.012083999999999998,0.016,,0.02396,0.018425
9,0.012083999999999998,0.016,,0.02396,0.018425
10,0.012083999999999998,0.016,,0.02396,0.018425
11,0.012083999999999998,0.016,,0.02396,0.018425
12,0.014859999999999998,0.016,,0.027139999999999997,0.018425
13,0.017639999999999996,0.016,,0.03026,0.018425
14,0.017639999999999996,0.016,,0.03026,0.018425
15,0.017639999999999996,0.016,,0.03026,0.018425
16,0.017639999999999996,0.016,,0.03026,0.018425
17,0.017639999999999996,0.016,,0.03282,0.018425
18,0.017639999999999996,0.016,,0.03538,0.018425
19,0.017639999999999996,0.016,,0.03538,0.018425
20,0.020399999999999998,0.016,,0.03538,0.018425
21,0.023340000000000003,0.016,,0.03538,0.018425
22,0.0261,0.016,,0.03538,0.02332
23,0.0261,0.016,,0.03542,0.02332
24,0.0261,0.016,,0.035500000000000004,0.02332
25,0.0261,0.016,,0.035500000000000004,0.02332
26,0.0261,0.016,,0.035500000000000004,0.028880000000000006
27,0.0261,0.016,,0.035500000000000004,0.028880000000000006
28,0.0261,0.016,,0.035500000000000004,0.028880000000000006
29,0.0261,0.016,,0.03806,0.028880000000000006
30,0.0261,0.016,,0.03806,0.028880000000000006
31,0.0261,0.016,,0.03812,0.028880000000000006
32,0.0261,0.016,,0.03812,0.028880000000000006
33,0.0261,0.016,,0.03812,0.028880000000000006
34,0.0261,0.016,,0.03812,0.028880000000000006
35,0.0261,0.016,,0.03468,0.028880000000000006
36,0.02622,0.016,,0.03468,0.028880000000000006
37,0.02622,0.016,,0.03468,0.028880000000000006
38,0.02622,0.016,,0.03468,0.028880000000000006
39,0.02622,0.016,,0.03474000000000001,0.028880000000000006
40,0.02622,0.016,,0.03474000000000001,0.028880000000000006
41,0.02622,0.016,,0.034800000000000005,0.028880000000000006
42,0.02622,0.016,,0.034800000000000005,0.028880000000000006
43,0.026239999999999996,0.016,,0.034800000000000005,0.028880000000000006
44,0.026239999999999996,0.016,,0.034800000000000005,0.028880000000000006
45,0.026239999999999996,0.016,,0.034800000000000005,0.028880000000000006
46,0.0263,0.006846666666666667,,0.034800000000000005,0.028880000000000006
47,0.0263,0.006846666666666667,,0.03492,0.028880000000000006
48,0.0263,0.006846666666666667,,0.03492,0.028880000000000006
49,0.0263,0.006846666666666667,,0.03492,0.028880000000000006
50,0.0263,0.006846666666666667,,0.03498,0.028880000000000006
51,0.0263,0.006846666666666667,,0.03498,0.028880000000000006
52,0.0263,0.006846666666666667,,0.03516,0.028880000000000006
53,0.0263,0.006846666666666667,,0.03516,0.028880000000000006
54,0.0263,0.006846666666666667,,0.03524,0.028880000000000006
55,0.0263,0.006846666666666667,,0.03524,0.028880000000000006
56,0.0263,0.006846666666666667,,0.03524,0.028880000000000006
57,0.0263,0.011373333333333333,,0.03524,0.028880000000000006
58,0.0263,0.011373333333333333,,0.03524,0.028880000000000006
59,0.0263,0.011373333333333333,,0.03532,0.028880000000000006
60,0.0263,0.011373333333333333,,0.03532,0.028880000000000006
61,0.0263,0.011373333333333333,,0.03532,0.028880000000000006
62,0.0263,0.011373333333333333,,0.03532,0.028880000000000006
63,0.0263,0.016033333333333333,,0.035339999999999996,0.028880000000000006
64,0.0263,0.0126275,,0.035339999999999996,0.028880000000000006
65,0.0263,0.0126275,,0.035339999999999996,0.028880000000000006
66,0.0263,0.0126275,,0.035339999999999996,0.028880000000000006
67,0.0263,0.0126275,,0.035339999999999996,0.028880000000000006
68,0.0263,0.0126275,,0.035339999999999996,0.028880000000000006
69,0.0263,0.0126525,,0.035339999999999996,0.028880000000000006
70,0.0263,0.0126525,,0.035339999999999996,0.028880000000000006
71,0.0263,0.0126525,,0.035339999999999996,0.028880000000000006
72,0.0263,0.0126525,,0.035339999999999996,0.028880000000000006
73,0.0263,0.0126525,,0.035339999999999996,0.028880000000000006
74,0.0263,0.0126775,,0.035339999999999996,0.028880000000000006
75,0.02632,0.0126775,,0.035339999999999996,0.028880000000000006
76,0.02632,0.0126775,,0.036019999999999996,0.028880000000000006
77,0.02632,0.0126775,,0.036019999999999996,0.028880000000000006
78,0.02632,0.0126775,,0.036019999999999996,0.028880000000000006
79,0.02632,0.0126775,,0.036019999999999996,0.028880000000000006
80,0.02632,0.016125,,0.036019999999999996,0.028880000000000006
81,0.02632,0.016125,,0.036019999999999996,0.028880000000000006
82,0.02632,0.016125,,0.036019999999999996,0.028880000000000006
83,0.02632,0.016125,,0.036019999999999996,0.028880000000000006
84,0.02632,0.016125,,0.036019999999999996,0.028880000000000006
85,0.02632,0.016125,,0.036019999999999996,0.028880000000000006
86,0.02632,0.013384000000000002,,0.036019999999999996,0.028880000000000006
87,0.02632,0.013384000000000002,,0.036019999999999996,0.028880000000000006
88,0.02632,0.013444000000000001,,0.036019999999999996,0.028880000000000006
89,0.02632,0.013444000000000001,,0.036019999999999996,0.028880000000000006
90,0.02632,0.013444000000000001,,0.03604,0.028880000000000006
91,0.026339999999999995,0.016664,,0.03604,0.028880000000000006
92,0.026339999999999995,0.016664,,0.03604,0.028880000000000006
93,0.026339999999999995,0.016664,,0.03604,0.028880000000000006
94,0.026339999999999995,0.016664,,0.03604,0.028880000000000006
95,0.026339999999999995,0.016664,,0.03604,0.028880000000000006
96,0.026339999999999995,0.016664,,0.03604,0.028880000000000006
97,0.026339999999999995,0.016664,,0.03604,0.028880000000000006
98,0.026339999999999995,0.016664,,0.03604,0.028880000000000006
99,0.026339999999999995,0.016683999999999997,,0.03604,0.028880000000000006
100,0.026339999999999995,0.01942,,0.03604,0.028880000000000006
101,0.026339999999999995,0.01942,,0.03604,0.028880000000000006
102,0.026339999999999995,0.019440000000000002,,0.03604,0.028880000000000006
103,0.026339999999999995,0.019440000000000002,,0.03604,0.028880000000000006
104,0.026339999999999995,0.019440000000000002,,0.03604,0.028880000000000006
105,0.026339999999999995,0.019440000000000002,,0.03604,0.028880000000000006
106,0.026339999999999995,0.019440000000000002,,0.03604,0.028880000000000006
107,0.026339999999999995,0.019440000000000002,,0.03604,0.028880000000000006
108,0.026339999999999995,0.019459999999999998,,0.036059999999999995,0.028880000000000006
109,0.026339999999999995,0.019459999999999998,,0.036059999999999995,0.028880000000000006
110,0.026339999999999995,0.019459999999999998,,0.038779999999999995,0.028880000000000006
111,0.026339999999999995,0.019459999999999998,,0.038779999999999995,0.028880000000000006
112,0.026339999999999995,0.019459999999999998,,0.0353,0.028880000000000006
113,0.026339999999999995,0.019459999999999998,,0.0353,0.028880000000000006
114,0.026339999999999995,0.019459999999999998,,0.0353,0.028880000000000006
115,0.026339999999999995,0.019459999999999998,,0.0353,0.028900000000000002
116,0.026339999999999995,0.019459999999999998,,0.0353,0.028900000000000002
117,0.026339999999999995,0.019459999999999998,,0.0353,0.028900000000000002
118,0.026339999999999995,0.019459999999999998,,0.0353,0.028900000000000002
119,0.026339999999999995,0.016260000000000004,,0.0353,0.028900000000000002
120,0.026339999999999995,0.016260000000000004,,0.0353,0.02892
121,0.026339999999999995,0.016260000000000004,,0.0353,0.02892
122,0.026339999999999995,0.016260000000000004,,0.0353,0.02892
123,0.026339999999999995,0.0162,,0.0353,0.02892
124,0.026339999999999995,0.0162,,0.035320000000000004,0.028940000000000004
125,0.026339999999999995,0.0162,,0.035320000000000004,0.028940000000000004
126,0.026339999999999995,0.0162,,0.035320000000000004,0.028940000000000004
127,0.026339999999999995,0.0162,,0.03534,0.028960000000000003
128,0.026339999999999995,0.0162,,0.03534,0.028960000000000003
129,0.026339999999999995,0.0162,,0.03534,0.028960000000000003
130,0.026339999999999995,0.0162,,0.03534,0.028960000000000003
131,0.026339999999999995,0.0162,,0.03534,0.028960000000000003
132,0.026339999999999995,0.0162,,0.03534,0.028960000000000003
133,0.026339999999999995,0.0162,,0.03534,0.028960000000000003
134,0.026339999999999995,0.016219999999999995,,0.03538000000000001,0.028960000000000003
135,0.026339999999999995,0.016219999999999995,,0.03538000000000001,0.028960000000000003
136,0.026339999999999995,0.016239999999999997,,0.03538000000000001,0.028960000000000003
137,0.026339999999999995,0.016259999999999997,,0.035500000000000004,0.028960000000000003
138,0.026339999999999995,0.016259999999999997,,0.035500000000000004,0.028960000000000003
139,0.026339999999999995,0.016259999999999997,,0.035500000000000004,0.028960000000000003
140,0.026339999999999995,0.016259999999999997,,0.035500000000000004,0.028960000000000003
141,0.026339999999999995,0.016259999999999997,,0.035500000000000004,0.028960000000000003
142,0.026339999999999995,0.016259999999999997,,0.035500000000000004,0.028960000000000003
143,0.026339999999999995,0.016259999999999997,,0.035500000000000004,0.028960000000000003
144,0.026339999999999995,0.016259999999999997,,0.035500000000000004,0.028960000000000003
145,0.026339999999999995,0.016259999999999997,,0.035500000000000004,0.028960000000000003
146,0.026339999999999995,0.016259999999999997,,0.035500000000000004,0.028960000000000003
147,0.026339999999999995,0.016259999999999997,,0.035500000000000004,0.028960000000000003
148,0.026339999999999995,0.016259999999999997,,0.035500000000000004,0.028960000000000003
149,0.026339999999999995,0.016259999999999997,,0.035500000000000004,0.028960000000000003
150,0.026339999999999995,0.016259999999999997,,0.035500000000000004,0.028960000000000003
151,0.026339999999999995,0.016259999999999997,,0.035500000000000004,0.028960000000000003
152,0.026339999999999995,0.016259999999999997,,0.035500000000000004,0.028960000000000003
153,0.026339999999999995,0.016259999999999997,,0.035500000000000004,0.028960000000000003
154,0.026339999999999995,0.016259999999999997,,0.035500000000000004,0.028960000000000003
155,0.026339999999999995,0.016259999999999997,,0.035500000000000004,0.028960000000000003
156,0.026339999999999995,0.016259999999999997,,0.035500000000000004,0.028960000000000003
157,0.026339999999999995,0.016259999999999997,,0.035500000000000004,0.028960000000000003
158,0.026339999999999995,0.016259999999999997,,0.035500000000000004,0.028960000000000003
159,0.026339999999999995,0.016259999999999997,,0.035500000000000004,0.028960000000000003
160,0.026339999999999995,0.016259999999999997,,0.035500000000000004,0.028960000000000003
161,0.026339999999999995,0.016259999999999997,,0.035500000000000004,0.028960000000000003
162,0.026339999999999995,0.016259999999999997,0.0159,0.035500000000000004,0.028960000000000003
163,0.026339999999999995,0.01628,0.0159,0.035500000000000004,0.028960000000000003
164,0.026339999999999995,0.01628,0.0159,0.0362,0.028960000000000003
165,0.026339999999999995,0.01628,0.0159,0.0362,0.028960000000000003
166,0.026339999999999995,0.01628,0.0159,0.0362,0.028960000000000003
167,0.026339999999999995,0.01628,0.0159,0.0362,0.028960000000000003
168,0.026339999999999995,0.01628,0.0159,0.0362,0.028960000000000003
169,0.026339999999999995,0.01628,0.0159,0.0362,0.028960000000000003
170,0.026339999999999995,0.01628,0.0159,0.0362,0.028960000000000003
171,0.026339999999999995,0.0163,0.0159,0.0362,0.028960000000000003
172,0.026339999999999995,0.0163,0.0159,0.0362,0.028960000000000003
173,0.026339999999999995,0.0163,0.0159,0.0362,0.028960000000000003
174,0.026339999999999995,0.0163,0.0159,0.0362,0.028960000000000003
175,0.026339999999999995,0.0163,0.0159,0.0362,0.028960000000000003
176,0.026339999999999995,0.0163,0.0159,0.0362,0.028960000000000003
177,0.026339999999999995,0.0163,0.0159,0.0362,0.028960000000000003
178,0.026339999999999995,0.0163,0.015866666666666668,0.0362,0.028960000000000003
179,0.026339999999999995,0.0163,0.015866666666666668,0.0362,0.028960000000000003
180,0.026339999999999995,0.0163,0.015866666666666668,0.0362,0.028960000000000003
181,0.026339999999999995,0.0163,0.015933333333333338,0.0362,0.028960000000000003
182,0.026339999999999995,0.0163,0.016,0.0362,0.028960000000000003
183,0.026339999999999995,0.0163,0.016,0.03884,0.028960000000000003
184,0.026339999999999995,0.0163,0.016,0.03884,0.028960000000000003
185,0.026339999999999995,0.0163,0.016,0.03884,0.028960000000000003
186,0.026339999999999995,0.0163,0.01261,0.03884,0.028960000000000003
187,0.026339999999999995,0.0163,0.01261,0.039,0.028960000000000003
188,0.026339999999999995,0.0163,0.01261,0.039,0.028960000000000003
189,0.026339999999999995,0.0163,0.01261,0.039,0.028960000000000003
190,0.026339999999999995,0.0163,0.01261,0.039,0.028960000000000003
191,0.026339999999999995,0.0163,0.01261,0.039,0.028960000000000003
192,0.026339999999999995,0.0163,0.01261,0.039,0.028960000000000003
193,0.026339999999999995,0.0163,0.012685000000000002,0.039,0.028960000000000003
194,0.026339999999999995,0.0163,0.012685000000000002,0.039,0.028960000000000003
195,0.026339999999999995,0.0163,0.012685000000000002,0.039,0.028960000000000003
196,0.026339999999999995,0.0163,0.012685000000000002,0.039,0.028960000000000003
197,0.026339999999999995,0.0163,0.012685000000000002,0.039,0.028960000000000003
198,0.026339999999999995,0.0163,0.012709999999999999,0.039,0.028960000000000003
199,0.026339999999999995,0.0163,0.016125,0.039,0.028960000000000003
200,0.026339999999999995,0.0163,0.013378000000000001,0.039,0.028960000000000003
201,0.026339999999999995,0.0163,0.013378000000000001,0.039,0.028960000000000003
202,0.026339999999999995,0.0163,0.013378000000000001,0.039,0.028960000000000003
203,0.026339999999999995,0.016759999999999997,0.013378000000000001,0.039,0.028960000000000003
204,0.026339999999999995,0.016759999999999997,0.013378000000000001,0.039,0.028960000000000003
205,0.026339999999999995,0.016759999999999997,0.013378000000000001,0.039,0.028960000000000003
206,0.026339999999999995,0.016759999999999997,0.013378000000000001,0.0397,0.028960000000000003
207,0.026339999999999995,0.016759999999999997,0.013378000000000001,0.0397,0.028960000000000003
208,0.026339999999999995,0.016759999999999997,0.013378000000000001,0.0397,0.028960000000000003
209,0.026339999999999995,0.016759999999999997,0.013378000000000001,0.0397,0.028960000000000003
210,0.026339999999999995,0.016759999999999997,0.013378000000000001,0.0397,0.028960000000000003
211,0.026339999999999995,0.016759999999999997,0.013378000000000001,0.0397,0.028960000000000003
212,0.026339999999999995,0.016759999999999997,0.013378000000000001,0.0397,0.028960000000000003
213,0.026339999999999995,0.016759999999999997,0.013378000000000001,0.0397,0.028960000000000003
214,0.026339999999999995,0.016759999999999997,0.013378000000000001,0.0397,0.028960000000000003
215,0.026339999999999995,0.016759999999999997,0.013378000000000001,0.0397,0.028960000000000003
216,0.026339999999999995,0.016759999999999997,0.013358,0.0397,0.028960000000000003
217,0.026339999999999995,0.0163,0.013358,0.0397,0.028960000000000003
218,0.026339999999999995,0.0163,0.013358,0.0397,0.028960000000000003
219,0.026339999999999995,0.0163,0.013358,0.0397,0.028960000000000003
220,0.026339999999999995,0.0163,0.013358,0.0397,0.028960000000000003
221,0.026339999999999995,0.0163,0.013358,0.04232,0.028960000000000003
222,0.026339999999999995,0.0163,0.013358,0.04238,0.028960000000000003
223,0.026339999999999995,0.0163,0.013358,0.04244,0.028960000000000003
224,0.026339999999999995,0.0163,0.013358,0.04244,0.028960000000000003
225,0.026339999999999995,0.0163,0.013358,0.04244,0.028960000000000003
226,0.026339999999999995,0.0163,0.013358,0.04244,0.028960000000000003
227,0.026339999999999995,0.0163,0.013358,0.04244,0.028960000000000003
228,0.026339999999999995,0.0163,0.0161,0.04244,0.028960000000000003
229,0.026339999999999995,0.0163,0.0161,0.04244,0.028960000000000003
230,0.026339999999999995,0.0163,0.0161,0.04244,0.028960000000000003
231,0.026339999999999995,0.0163,0.0161,0.04244,0.028960000000000003
232,0.026339999999999995,0.0163,0.0161,0.04244,0.028960000000000003
233,0.026339999999999995,0.0163,0.0161,0.04244,0.028960000000000003
234,0.026339999999999995,0.0163,0.0161,0.04244,0.028960000000000003
235,0.026339999999999995,0.0163,0.0161,0.04244,0.028960000000000003
236,0.026339999999999995,0.0163,0.0161,0.042480000000000004,0.028960000000000003
237,0.026339999999999995,0.0163,0.0161,0.042480000000000004,0.028960000000000003
238,0.026339999999999995,0.0163,0.0161,0.042480000000000004,0.028960000000000003
239,0.026339999999999995,0.0163,0.0161,0.042480000000000004,0.028960000000000003
240,0.026339999999999995,0.0163,0.0161,0.042480000000000004,0.028960000000000003
241,0.026339999999999995,0.0163,0.0161,0.042499999999999996,0.028960000000000003
242,0.026339999999999995,0.0163,0.0161,0.042499999999999996,0.028960000000000003
243,0.026339999999999995,0.0163,0.0161,0.042499999999999996,0.02898
244,0.026339999999999995,0.0163,0.0161,0.042499999999999996,0.02898
245,0.026339999999999995,0.0163,0.0161,0.042499999999999996,0.02898
246,0.026339999999999995,0.0163,0.0161,0.042499999999999996,0.02898
247,0.026339999999999995,0.0163,0.0161,0.042499999999999996,0.02898
248,0.026339999999999995,0.0163,0.0161,0.042499999999999996,0.02898
249,0.026339999999999995,0.0163,0.0161,0.042499999999999996,0.02898
250,0.02312,0.0163,0.0161,0.042499999999999996,0.02898
251,0.02312,0.0163,0.0161,0.042499999999999996,0.02898
252,0.02312,0.0163,0.0161,0.042499999999999996,0.02898
253,0.02312,0.0163,0.0161,0.042499999999999996,0.02898
254,0.02312,0.0163,0.0161,0.04258,0.02898
255,0.019880000000000002,0.0163,0.0161,0.04258,0.02898
256,0.019880000000000002,0.0163,0.0161,0.04258,0.02898
257,0.019880000000000002,0.0163,0.016120000000000002,0.04258,0.02898
258,0.019880000000000002,0.0163,0.016120000000000002,0.042600000000000006,0.02898
259,0.019880000000000002,0.0163,0.016120000000000002,0.042600000000000006,0.02898
260,0.019880000000000002,0.0163,0.016120000000000002,0.042600000000000006,0.02898
261,0.019880000000000002,0.0163,0.016120000000000002,0.042600000000000006,0.02898
262,0.019880000000000002,0.0163,0.016120000000000002,0.039,0.02898
263,0.019880000000000002,0.0163,0.016120000000000002,0.039,0.02898
264,0.019880000000000002,0.0163,0.016120000000000002,0.039,0.02898
265,0.0167,0.0163,0.016120000000000002,0.03968000000000001,0.02898
266,0.0167,0.0163,0.016120000000000002,0.03968000000000001,0.02898
267,0.0167,0.0163,0.016120000000000002,0.03968000000000001,0.02898
268,0.0167,0.0163,0.016120000000000002,0.03968000000000001,0.02898
269,0.0167,0.0163,0.016120000000000002,0.03968000000000001,0.02898
270,0.0167,0.0163,0.016120000000000002,0.03968000000000001,0.02898
271,0.0167,0.0163,0.016120000000000002,0.03968000000000001,0.02898
272,0.0167,0.0163,0.016120000000000002,0.039720000000000005,0.02898
273,0.0167,0.0163,0.016120000000000002,0.039720000000000005,0.025759999999999998
274,0.0167,0.0163,0.016120000000000002,0.036300000000000006,0.025759999999999998
275,0.0167,0.0163,0.016120000000000002,0.03268,0.022539999999999998
276,0.0167,0.0163,0.016120000000000002,0.03268,0.022539999999999998
277,0.0167,0.0163,0.016120000000000002,0.03268,0.022539999999999998
278,0.0167,0.0163,0.016120000000000002,0.03268,0.022539999999999998
279,0.0167,0.0163,0.016139999999999998,0.029220000000000003,0.022539999999999998
280,0.0167,0.0163,0.016139999999999998,0.029220000000000003,0.01932
281,0.0167,0.0163,0.016139999999999998,0.029220000000000003,0.01932
282,0.0167,0.0163,0.016139999999999998,0.029220000000000003,0.01932
283,0.0167,0.0163,0.016139999999999998,0.03176,0.01932
284,0.0167,0.0163,0.016139999999999998,0.03176,0.0161
285,0.0167,0.0163,0.016139999999999998,0.03176,0.0161
286,0.0167,0.0163,0.016139999999999998,0.03176,0.0161
287,0.0167,0.0163,0.016139999999999998,0.03176,0.0161
288,0.0167,0.0163,0.016139999999999998,0.03176,0.0161
289,0.0167,0.0163,0.016159999999999997,0.03176,0.0161
290,0.0167,0.0163,0.016139999999999998,0.03176,0.0161
291,0.0167,0.0163,0.016139999999999998,0.03176,0.0161
292,0.0167,0.0163,0.016139999999999998,0.03176,0.0161
293,0.0167,0.0163,0.016139999999999998,0.03176,0.0161
294,0.0167,0.0163,0.016139999999999998,0.03176,0.0161
295,0.0167,0.0163,0.016139999999999998,0.03176,0.0161
296,0.0167,0.0163,0.016139999999999998,0.03176,0.0161
297,0.0167,0.0163,0.016139999999999998,0.03176,0.0161
298,0.0167,0.0163,0.016139999999999998,0.03176,0.0161
299,0.0167,0.0163,0.016139999999999998,0.031779999999999996,0.0161
300,0.0167,0.0163,0.016139999999999998,0.031779999999999996,0.0161
301,0.0167,0.0163,0.016139999999999998,0.031779999999999996,0.0161
302,0.0167,0.0163,0.016139999999999998,0.031779999999999996,0.0161
303,0.0167,0.0163,0.016139999999999998,0.031779999999999996,0.0161
304,0.0167,0.0163,0.016139999999999998,0.031779999999999996,0.0161
305,0.0167,0.0163,0.016159999999999997,0.031779999999999996,0.0161
306,0.0167,0.0163,0.016159999999999997,0.03182,0.0161
307,0.0167,0.0163,0.016159999999999997,0.03184,0.0161
308,0.0167,0.0163,0.016159999999999997,0.03184,0.0161
309,0.0167,0.0163,0.016159999999999997,0.03184,0.0161
310,0.0167,0.0163,0.016159999999999997,0.03184,0.0161
311,0.0167,0.0163,0.016159999999999997,0.03194,0.0161
312,0.0167,0.0163,0.016159999999999997,0.03194,0.0161
313,0.0167,0.0163,0.016159999999999997,0.03194,0.0161
314,0.0167,0.0163,0.016159999999999997,0.03194,0.0161
315,0.0167,0.0163,0.016159999999999997,0.03194,0.0161
316,0.0167,0.0163,0.016159999999999997,0.03194,0.0161
317,0.0167,0.0163,0.016159999999999997,0.03194,0.0161
318,0.0167,0.0163,0.016159999999999997,0.03194,0.0161
319,0.0167,0.0163,0.016159999999999997,0.03194,0.0161
320,0.0167,0.0163,0.016159999999999997,0.03194,0.0161
321,0.0167,0.0163,0.016159999999999997,0.03194,0.0161
322,0.0167,0.0163,0.016159999999999997,0.03194,0.0161
323,0.0167,0.0163,0.016159999999999997,0.03194,0.0161
324,0.0167,0.0163,0.016159999999999997,0.03194,0.0161
325,0.0167,0.0163,0.016159999999999997,0.03194,0.0161
326,0.0167,0.0163,0.016159999999999997,0.03194,0.0161
327,0.0167,0.0163,0.016159999999999997,0.03202000000000001,0.0161
328,0.0167,0.0163,0.016159999999999997,0.03202000000000001,0.0161
329,0.0167,0.0163,0.016159999999999997,0.03202000000000001,0.0161
330,0.0167,0.0163,0.016159999999999997,0.03202000000000001,0.0161
331,0.0167,0.0163,0.016159999999999997,0.03202000000000001,0.0161
332,0.0167,0.0163,0.016159999999999997,0.03202000000000001,0.0161
333,0.0167,0.0163,0.016159999999999997,0.03202000000000001,0.0161
334,0.0167,0.0163,0.016159999999999997,0.03270000000000001,0.0161
335,0.0167,0.0163,0.016159999999999997,0.03270000000000001,0.0161
336,0.0167,0.0163,0.016159999999999997,0.03270000000000001,0.0161
337,0.0167,0.0163,0.016159999999999997,0.03270000000000001,0.0161
338,0.0167,0.0163,0.016159999999999997,0.03270000000000001,0.0161
339,0.0167,0.0163,0.016159999999999997,0.03270000000000001,0.0161
340,0.0167,0.0163,0.016159999999999997,0.03270000000000001,0.0161
341,0.0167,0.0163,0.016159999999999997,0.03270000000000001,0.0161
342,0.0167,0.0163,0.016159999999999997,0.03270000000000001,0.0161
343,0.0167,0.0163,0.016159999999999997,0.03270000000000001,0.0161
344,0.0167,0.0163,0.016159999999999997,0.03270000000000001,0.0161
345,0.0167,0.0163,0.016159999999999997,0.03270000000000001,0.0161
346,0.0167,0.0163,0.016159999999999997,0.03270000000000001,0.0161
347,0.0167,0.0163,0.016159999999999997,0.03270000000000001,0.0161
348,0.0167,0.0163,0.016159999999999997,0.03270000000000001,0.0161
349,0.0167,0.0163,0.016159999999999997,0.03270000000000001,0.0161
350,0.0167,0.0163,0.016159999999999997,0.03270000000000001,0.0161
351,0.0167,0.0163,0.016159999999999997,0.03536,0.0161
352,0.0167,0.0163,0.01618,0.03536,0.0161
353,0.0167,0.0163,0.01618,0.0354,0.0161
354,0.0167,0.0163,0.01618,0.0354,0.0161
355,0.0167,0.0163,0.01618,0.0354,0.0161
356,0.0167,0.0163,0.01618,0.0354,0.0161
357,0.0167,0.0163,0.01618,0.0354,0.0161
358,0.0167,0.0163,0.01618,0.0354,0.0161
359,0.0167,0.0163,0.01618,0.0354,0.0161
360,0.0167,0.0163,0.01618,0.0354,0.0161
361,0.0167,0.0163,0.01618,0.0354,0.0161
362,0.0167,0.0163,0.01618,0.031999999999999994,0.0161
363,0.0167,0.0163,0.01618,0.031999999999999994,0.0161
364,0.0167,0.0163,0.01618,0.03272,0.0161
365,0.0167,0.0163,0.01618,0.03272,0.0161
366,0.0167,0.0163,0.01618,0.03272,0.0161
367,0.0167,0.0163,0.01618,0.03272,0.0161
368,0.0167,0.0163,0.01618,0.03272,0.0161
369,0.0167,0.0163,0.01618,0.03272,0.0161
370,0.0167,0.0163,0.01618,0.03272,0.01616
371,0.0167,0.0163,0.01618,0.03272,0.01616
372,0.0167,0.0163,0.01618,0.03272,0.01616
373,0.0167,0.0163,0.01618,0.03272,0.01616
374,0.0167,0.0163,0.01618,0.03272,0.01616
375,0.0167,0.0163,0.01618,0.0353,0.01616
376,0.0167,0.0163,0.01618,0.0353,0.01616
377,0.0167,0.0163,0.01618,0.0353,0.01616
378,0.0167,0.0163,0.01618,0.0353,0.01616
379,0.0167,0.0163,0.01618,0.0353,0.01616
380,0.0167,0.0163,0.01618,0.0353,0.01616
381,0.0167,0.0163,0.01618,0.0353,0.01616
382,0.0167,0.0163,0.01618,0.0353,0.01616
383,0.0167,0.0163,0.01618,0.0353,0.01616
384,0.0167,0.0163,0.01618,0.03532,0.01616
385,0.0167,0.0163,0.01618,0.03532,0.01616
386,0.0167,0.0163,0.01618,0.03532,0.01616
387,0.0167,0.0163,0.01618,0.03532,0.01616
388,0.0167,0.0163,0.01618,0.03532,0.01616
389,0.0167,0.0163,0.01618,0.03532,0.01616
390,0.0167,0.0163,0.0162,0.0353,0.01616
391,0.0167,0.0163,0.0162,0.0353,0.01616
392,0.0167,0.0163,0.0162,0.0353,0.01616
393,0.0167,0.0163,0.0162,0.0353,0.01616
394,0.0167,0.0163,0.0162,0.0353,0.01616
395,0.0167,0.0163,0.0162,0.03536,0.01616
396,0.0167,0.0163,0.0162,0.0354,0.01616
397,0.0167,0.0163,0.0162,0.0354,0.0161
398,0.0167,0.0163,0.0162,0.0354,0.0161
399,0.0167,0.0163,0.0162,0.0354,0.0161
400,0.0167,0.0163,0.0162,0.0354,0.0161
401,0.0167,0.0163,0.0162,0.0354,0.0161
402,0.0167,0.0163,0.0162,0.0354,0.0161
403,0.0167,0.0163,0.0162,0.0354,0.0161
404,0.0167,0.0163,0.0162,0.0354,0.0161
405,0.0167,0.0163,0.01618,0.0354,0.0161
406,0.0167,0.0163,0.01618,0.0354,0.0161
407,0.0167,0.0163,0.01618,0.0354,0.0161
408,0.0167,0.0163,0.01618,0.0354,0.0161
409,0.0167,0.0163,0.01618,0.0354,0.0161
410,0.0167,0.0163,0.01618,0.03548,0.0161
411,0.0167,0.0163,0.01618,0.03548,0.0161
412,0.0167,0.0163,0.01618,0.03548,0.0161
413,0.0167,0.0163,0.01618,0.03548,0.0161
414,0.0167,0.0163,0.01618,0.035519999999999996,0.0161
415,0.0167,0.0163,0.01618,0.035519999999999996,0.0161
416,0.0167,0.0163,0.01618,0.035519999999999996,0.0161
417,0.0167,0.0163,0.01618,0.035519999999999996,0.0161
418,0.0167,0.0163,0.01618,0.035519999999999996,0.0161
419,0.0167,0.0163,0.01618,0.035519999999999996,0.0161
420,0.0167,0.0163,0.0162,0.035519999999999996,0.0161
421,0.0167,0.0163,0.0162,0.035519999999999996,0.0161
422,0.0167,0.0163,0.0162,0.035519999999999996,0.0161
423,0.0167,0.0163,0.0162,0.035519999999999996,0.0161
424,0.0167,0.0163,0.0162,0.035519999999999996,0.0161
425,0.0167,0.0163,0.0162,0.035519999999999996,0.0161
426,0.0167,0.0163,0.0162,0.035519999999999996,0.0161
427,0.0167,0.0163,0.0162,0.035519999999999996,0.0161
428,0.0167,0.0163,0.0162,0.035519999999999996,0.0161
429,0.01685,0.0163,0.0162,0.035519999999999996,0.0161
430,0.0171,0.0163,0.0162,0.035519999999999996,0.0161
431,0.0171,0.0163,0.0162,0.035519999999999996,0.0161
432,0.0171,0.0163,0.0162,0.035519999999999996,0.0161
433,0.0171,0.0163,0.0162,0.035519999999999996,0.0161
434,0.0171,0.0163,0.0162,0.035519999999999996,0.0161
435,0.0171,0.0163,0.0162,0.035519999999999996,0.0161
436,0.0171,0.0163,0.0162,0.035519999999999996,0.0161
437,0.0171,0.0163,0.0162,0.035519999999999996,0.0161
438,0.0171,0.0163,0.0162,0.035519999999999996,0.0161
439,0.0171,0.0163,0.0162,0.035519999999999996,0.0161
440,0.0171,0.0163,0.0162,0.035519999999999996,0.0161
441,0.0171,0.0163,0.0162,0.035519999999999996,0.0161
442,0.0171,0.0163,0.0162,0.035519999999999996,0.0161
443,0.0171,0.0163,0.0162,0.035519999999999996,0.0161
444,0.0171,0.0163,0.0162,0.035519999999999996,0.0161
445,0.0171,0.0163,0.0162,0.035519999999999996,0.0161
446,0.0171,0.0163,0.0162,0.035519999999999996,0.0161
447,0.0171,0.0163,0.0162,0.035519999999999996,0.0161
448,0.0171,0.0163,0.0162,0.035519999999999996,0.0161
449,0.017099999999999997,0.0163,0.0162,0.035519999999999996,0.0161
450,0.017099999999999997,0.0163,0.01618,0.03136,0.0161
451,0.017099999999999997,0.0163,0.01618,0.03136,0.0161
452,0.017099999999999997,0.0163,0.01618,0.03136,0.0161
453,0.017099999999999997,0.0163,0.01618,0.03136,0.0161
454,0.017099999999999997,0.0163,0.01618,0.03136,0.0161
455,0.017099999999999997,0.0163,0.01618,0.03136,0.0161
456,0.017099999999999997,0.0163,0.01618,0.03136,0.0161
457,0.0162,0.0163,0.01618,0.03136,0.0161
458,0.0162,0.0163,0.01618,0.03136,0.0161
459,0.0162,0.0163,0.01618,0.03136,0.0161
460,0.0162,0.0163,0.01618,0.03136,0.0161
461,0.0162,0.0163,0.01618,0.03136,0.0161
462,0.0162,0.0163,0.01618,0.03136,0.0161
463,,0.0163,0.0162,0.03136,0.0161
464,,0.0163,0.0162,0.03136,0.0161
465,,0.0163,0.0162,0.03136,0.0161
466,,0.0163,0.0162,0.03136,0.0161
467,,0.0163,0.0162,0.03136,0.0161
468,,0.0163,0.0162,0.03136,0.0161
469,,0.0163,0.0162,0.026424999999999997,0.0161
470,,0.0163,0.0162,0.026424999999999997,0.0161
471,,0.0163,0.0162,0.026424999999999997,0.0161
472,,0.0163,0.0162,0.026424999999999997,0.0161
473,,0.0163,0.0162,0.026424999999999997,0.0161
474,,0.0163,0.0162,0.026424999999999997,0.0161
475,,0.0163,0.0162,0.026424999999999997,0.0161
476,,0.0163,0.0162,0.026424999999999997,0.0161
477,,0.0163,0.0162,0.026424999999999997,0.0161
478,,0.0163,0.0162,0.0236,0.0161
479,,0.0163,0.0162,0.0236,0.0161
480,,0.0163,0.0162,0.0346,0.0161
481,,0.0163,0.0162,0.0346,0.0161
482,,0.016300000000000002,0.0162,0.0346,0.0161
483,,0.016300000000000002,0.0162,,0.0161
484,,,,,0.0161
485,,,,,0.0161
486,,,,,0.0161
487,,,,,0.0161
488,,,,,0.0161
489,,,,,0.0161


==> experiments/4_idle/data/response_time.csv <==
Index,response_time,cost
0,3414.050245285034,0.0001297339093208313
1,2107.6878547668457,8.009213848114013e-05
2,2097.8033542633057,7.971652746200561e-05
3,2096.576499938965,7.966990699768065e-05
4,2076.3468265533447,7.89011794090271e-05
5,2099.188709259033,7.976917095184326e-05
6,2083.9863777160645,7.919148235321046e-05
7,2080.0557613372803,7.904211893081664e-05
8,2102.1071910858154,7.988007326126099e-05
9,2100.411319732666,7.981563014984132e-05
10,2095.2579975128174,7.961980390548707e-05
11,2079.544448852539,7.902268905639649e-05
12,2082.9545974731445,7.915227470397948e-05
13,2086.9499683380127,7.930409879684447e-05
14,2080.8430671691895,7.90720365524292e-05
15,2088.617181777954,7.936745290756224e-05
16,2081.5152168273926,7.909757823944093e-05
17,2084.8413944244385,7.922397298812868e-05
18,2096.562957763672,7.966939239501954e-05
19,2115.873098373413,8.04031777381897e-05
20,2088.7800216674805,7.937364082336426e-05
21,2089.731788635254,7.940980796813964e-05
22,2115.1238441467285,0.0001610596514225006
23,2103.979206085205,0.0001600695894241333
24,2112.9996299743652,0.00016039783344268802
25,2094.1962242126465,0.00015960534806251525
26,2107.0122241973877,0.00016153707585334778
27,2091.729211807251,0.00015945750942230225
28,2097.4947929382324,0.00016013505086898806
29,2103.2265186309814,0.0001598954353809357
30,2104.3403148651123,0.00020022306203842165
31,2098.340129852295,0.00020010384182929993
32,2099.1655349731445,0.00019995122771263125
33,2103.2230377197266,0.0001998934970855713
34,2108.331775665283,0.00020083888559341433
35,2092.249011993408,0.00019943103055953978
36,2109.2257022857666,0.00024107179365158083
37,2116.0309314727783,0.00024198636579513553
38,2099.883031845093,0.00023990540323257447
39,2109.4812393188477,0.0002411247741699219
40,2119.883108139038,0.00024259310045242314
41,2130.6122303009033,0.0002833714266300202
42,2117.3717498779297,0.0002816104427337647
43,2110.542345046997,0.00028070213189125066
44,2111.1533164978027,0.0002807833910942078
45,2116.632843017578,0.0002815121681213379
46,2109.767198562622,0.0002805990374088287
47,2117.3898696899414,0.00028161285266876224
48,2116.402769088745,0.0002814815682888031
49,2107.7778339385986,0.00028033445191383364
50,2117.0397758483887,0.0002815662901878357
51,2111.1132621765137,0.00028077806386947636
52,2121.6177463531494,0.0002821751602649689
53,2135.206985473633,0.00028398252906799314
54,2121.254014968872,0.00028212678399086
55,2105.657148361206,0.0002800524007320404
56,2115.9682273864746,0.00028142377424240114
57,2111.7730140686035,0.00028086581087112425
58,2112.641191482544,0.0002809812784671783
59,2113.153839111328,0.00028104946060180665
60,2123.621606826782,0.000282441673707962
61,2110.491466522217,0.00028069536504745485
62,2131.572389602661,0.0002834991278171539
63,2120.1887607574463,0.00028198510518074037
64,2121.5025901794434,0.000282159844493866
65,2108.6252212524414,0.0002804471544265747
66,2131.934881210327,0.00028354733920097356
67,2108.6860179901123,0.00028045524039268496
68,2120.604658126831,0.0002820404195308686
69,2108.5309505462646,0.0002804346164226532
70,2141.1056518554688,0.00028476705169677734
71,2106.720972061157,0.0002801938892841339
72,2134.386205673218,0.000283873365354538
73,2119.9934482574463,0.0002819591286182404
74,2118.0599689483643,0.0002817019758701325
75,2122.4315643310547,0.00028228339805603023
76,2104.1863918304443,0.0002001690640926361
77,2093.751382827759,0.00019942952570915223
78,2100.593614578247,0.00020060015978813178
79,2095.0811862945557,0.00019973110370635985
80,2118.096399307251,0.00020052360358238224
81,2100.657558441162,0.00020055855851173403
82,2095.8834171295166,0.00019983417644500734
83,2100.1868724823,0.00019996171727180482
84,2103.677272796631,0.00016054467821121217
85,2112.7769470214844,0.0001615285686016083
86,2108.8500022888184,0.00016115871787071226
87,2115.3059482574463,0.00016147489681243897
88,2091.8106079101562,0.00011953586168289188
89,2090.024948120117,0.0001194549195766449
90,2097.533369064331,0.00012020987339019778
91,2098.144054412842,0.00011980054593086243
92,2084.186840057373,0.00011917975392341613
93,2101.5128135681152,0.00011982160658836366
94,2123.984909057617,0.00012084927444458008
95,2080.5702209472656,7.90616683959961e-05
96,2089.3661499023438,7.939591369628907e-05
97,2099.6020793914795,7.978487901687624e-05
98,2091.297388076782,7.946930074691772e-05
99,2092.87486076355,7.952924470901488e-05
100,2105.381393432617,8.000449295043945e-05
101,2083.7528228759766,7.918260726928712e-05
102,2088.1905555725098,7.935124111175538e-05
103,2097.591733932495,7.970848588943482e-05
104,2088.5712146759033,7.936570615768434e-05
105,2097.8312969207764,7.971758928298951e-05
106,2104.3010234832764,7.99634388923645e-05
107,2076.8790245056152,7.892140293121339e-05
108,2092.0336723327637,7.949727954864503e-05
109,2110.2559566497803,8.018972635269166e-05
110,2084.612560272217,7.921527729034424e-05
111,2101.022958755493,7.983887243270874e-05
112,2093.4356212615967,7.955055360794067e-05
113,2086.3457202911377,7.928113737106323e-05
114,2075.4714488983154,7.8867915058136e-05
115,2103.7437915802,7.994226408004761e-05
116,2108.114194869995,8.010833940505982e-05
117,2113.5600566864014,8.031528215408325e-05
118,2077.8677940368652,7.895897617340089e-05
119,2078.1553745269775,7.896990423202515e-05
120,2096.231698989868,7.965680456161499e-05
121,2117.840337753296,8.047793283462524e-05
122,2114.8262977600098,8.036339931488037e-05
123,2118.0896759033203,8.048740768432618e-05
124,2090.805768966675,7.945061922073364e-05
125,2102.8543949127197,7.990846700668336e-05
126,2084.1951847076416,7.919941701889038e-05
127,2081.401491165161,7.909325666427612e-05
128,2113.5621547698975,8.031536188125611e-05
129,2101.5082359313965,7.985731296539307e-05
130,2100.325584411621,7.981237220764161e-05
131,2091.614770889282,7.948136129379273e-05
132,2098.975372314453,7.976106414794921e-05
133,2095.8914756774902,7.964387607574465e-05
134,2083.4636211395264,7.9171617603302e-05
135,2124.499464035034,8.07309796333313e-05
136,2102.9690265655518,7.991282300949098e-05
137,2121.262502670288,8.060797510147096e-05
138,2087.6412391662598,7.933036708831787e-05
139,2095.258092880249,7.961980752944948e-05
140,2088.9130115509033,7.937869443893435e-05
141,2101.8922805786133,7.987190666198732e-05
142,2097.9629039764404,7.972259035110473e-05
143,2092.9120540618896,7.95306580543518e-05
144,2099.999237060547,7.979997100830078e-05
145,2099.912214279175,7.979666414260864e-05
146,2089.647340774536,7.940659894943237e-05
147,2091.8304920196533,7.948955869674684e-05
148,2102.210569381714,7.988400163650514e-05
149,2091.7498111724854,7.948649282455444e-05
150,2094.6613788604736,7.9597132396698e-05
151,2101.126003265381,7.984278812408448e-05
152,2094.0810680389404,7.957508058547975e-05
153,2089.6037578582764,7.940494279861453e-05
154,2095.359182357788,7.962364892959596e-05
155,2108.198642730713,8.01115484237671e-05
156,2100.127601623535,7.980484886169434e-05
157,2104.916286468506,7.998681888580323e-05
158,2081.396436691284,7.909306459426879e-05
159,2087.708854675293,7.933293647766114e-05
160,2098.8811016082764,7.975748186111452e-05
161,2113.0155086517334,8.029458932876588e-05
162,2114.6695137023926,8.035744152069093e-05
163,2136.967992782593,8.120478372573854e-05
164,2091.6093349456787,7.948115472793579e-05
165,2078.7796020507812,7.89936248779297e-05
166,2099.1737365722656,7.976860198974611e-05
167,2088.3867740631104,7.93586974143982e-05
168,2085.4976654052734,7.92489112854004e-05
169,2105.8364868164062,8.002178649902343e-05
170,2105.9394359588623,8.002569856643677e-05
171,2115.473461151123,8.038799152374268e-05
172,2106.753158569336,8.005662002563476e-05
173,2105.643320083618,8.00144461631775e-05
174,2080.0148963928223,7.904056606292725e-05
175,2101.027822494507,7.983905725479127e-05
176,2101.7285346984863,7.986568431854249e-05
177,2087.462615966797,7.932357940673829e-05
178,2085.298252105713,7.924133358001709e-05
179,2079.2507648468018,7.901152906417847e-05
180,2125.7297039031982,8.077772874832152e-05
181,2122.6081371307373,8.065910921096803e-05
182,2088.677978515625,7.936976318359375e-05
183,2112.1179580688477,8.026048240661622e-05
184,2099.345636367798,7.977513418197632e-05
185,2103.8641452789307,7.994683752059938e-05
186,2088.1768703460693,7.935072107315064e-05
187,2124.5638847351074,8.073342761993409e-05
188,2110.238218307495,8.018905229568482e-05
189,2114.396858215332,8.034708061218261e-05
190,2114.6286964416504,8.035589046478272e-05
191,2094.8090076446533,7.960274229049682e-05
192,2091.976022720337,7.949508886337281e-05
193,2101.0881900787354,7.984135122299194e-05
194,2106.8726539611816,8.006116085052491e-05
195,2089.1409873962402,7.938735752105714e-05
196,2127.943706512451,8.086186084747314e-05
197,2102.175807952881,7.988268070220948e-05
198,2096.1830615997314,7.965495634078981e-05
199,2118.454122543335,8.050125665664673e-05

